Pruning by Block Benefit: Exploring the Properties of Vision Transformer Blocks during Domain Adaptation

Vision Transformer have set new benchmarks in several tasks, but these models come with the lack of high computational costs which makes them impractical for resource limited hardware. Network pruning reduces the computational complexity by removing less important operations while maintaining performance. However, pruning a model on an unseen data domain, leads to a misevaluation of weight significance, resulting in suboptimal resource assignment. In this work, we find that task-sensitive layers initially fail to improve the feature representation on downstream tasks, leading to performance loss for early pruning decisions. To address this problem, we introduce Pruning by Block Benefit (P3B), a pruning method that utilizes the relative contribution on block level to globally assign parameter resources. P3B identifies low-impact components to reduce parameter allocation while preserving critical ones. Classical pruning mask optimization struggles to reactivate zero-mask-elements. In contrast, P3B sets a layerwise keep ratio based on global performance metrics, ensuring the reactivation of late-converging blocks. We show in extensive experiments that P3B is a state of the art pruning method with most noticeable gains in transfer learning tasks. Notably, P3B is able to conserve high performance, even in high sparsity regimes of 70% parameter reduction while only losing 0.64% in accuracy.

==> plots/results/deltaL_domain_adaptation.csv <==
idx,IFOOD,INAT,IMNET
1,0.0516,0.0388,0.0123
2,0.0252,0.1357,0.0664
3,0.0604,0.016,0.0477
4,0.101,0.0357,0.0449
5,0.1282,0.029,0.0177
6,0.2755,0.1444,0.0227
7,0.2666,0.1956,0.00569999999999998
8,0.2365,0.2474,0.0223
9,0.2825,0.3138,0.0203
10,0.3407,0.4371,0.0138
11,0.4637,0.3996,0.0102
12,0.1766,0.1535,0.0018

==> plots/results/deltaL_tunedOverEpochs_IFOOD_cls_Attn.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.1474,0.2422,2.4829,0.1799,0.1620,0.1586,0.1398,,,,,,0.1266
2,0.2247,0.3146,2.5552,0.4020,0.4271,0.4235,0.4286,,,,,,0.2581
3,0.2828,0.2673,2.5080,0.3639,0.3648,0.3585,0.3641,,,,,,0.4026
4,0.2698,0.1559,2.3966,0.3191,0.3330,0.3444,0.3657,,,,,,0.3823
5,0.2554,0.1304,2.3711,0.2996,0.2814,0.2937,0.3150,,,,,,0.4177
6,0.6153,0.1598,2.4004,0.5210,0.5279,0.5570,0.5523,,,,,,0.7771
7,0.5927,0.0968,2.3374,0.4871,0.5286,0.5472,0.5761,,,,,,0.6942
8,0.3455,0.0372,2.2778,0.3879,0.4522,0.4667,0.4880,,,,,,0.5671
9,0.3162,0.0004,2.2411,0.2752,0.3491,0.3861,0.4537,,,,,,0.6334
10,0.2418,-0.0101,2.2306,0.1940,0.2619,0.2982,0.3876,,,,,,0.7533
11,0.0605,-0.0390,2.2017,0.1689,0.2389,0.3045,0.4107,,,,,,1.0000
12,-0.0448,-0.0515,2.1891,0.0607,0.0999,0.1138,0.1712,,,,,,0.3442


==> plots/results/deltaL_tunedOverEpochs_IFOOD_cls_MLP.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.0741,-0.0089,14.8059,0.0430,0.0281,0.0059,-0.0089,,,,,,0.0741
2,-0.0489,-0.0711,14.7437,-0.0607,-0.0637,-0.0711,-0.0607,,,,,,-0.0459
3,0.0237,-0.0919,14.7230,-0.0281,-0.0252,-0.0207,-0.0267,,,,,,0.0163
4,-0.0207,-0.0933,14.7215,-0.0281,-0.0148,-0.0178,-0.0430,,,,,,-0.0652
5,-0.1141,-0.0548,14.7600,0.0326,0.0193,0.0193,0.0133,,,,,,-0.1600
6,-0.0919,-0.0844,14.7304,-0.0163,0.0000,-0.0089,0.0074,,,,,,-0.0370
7,-0.1022,-0.0830,14.7319,0.1111,0.1437,0.1570,0.1926,,,,,,0.2059
8,-0.0830,-0.1170,14.6978,0.1541,0.1748,0.2356,0.3200,,,,,,0.5230
9,-0.2859,-0.1437,14.6711,0.1333,0.1911,0.2844,0.4593,,,,,,0.9807
10,-0.4326,-0.1363,14.6785,0.0711,0.1407,0.2133,0.3541,,,,,,0.7867
11,-0.2948,-0.0948,14.7200,0.1037,0.1867,0.2637,0.4044,,,,,,0.7096
12,-0.0800,-0.0756,14.7393,0.1970,0.3126,0.4015,0.5852,,,,,,1.0000


==> plots/results/deltaL_tunedOverEpochs_IFOOD_patch_Attn.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.6646,0.4249,12.5315,0.5993,0.6186,0.6138,0.6162,,,,,,0.6017
2,0.6053,0.3559,12.4625,0.5654,0.5569,0.5630,0.5738,,,,,,0.6029
3,0.4056,0.2591,12.3656,0.4019,0.4116,0.4116,0.4249,,,,,,0.4758
4,0.5569,0.2736,12.3801,0.4746,0.5085,0.5000,0.5145,,,,,,0.5956
5,0.5424,0.1743,12.2809,0.5266,0.5545,0.5787,0.5702,,,,,,0.7349
6,0.5157,0.1295,12.2361,0.5557,0.6138,0.6259,0.6610,,,,,,0.8015
7,0.4758,0.0363,12.1429,0.5339,0.6029,0.6622,0.7082,,,,,,0.8499
8,0.3111,-0.0266,12.0799,0.4915,0.5775,0.6356,0.7591,,,,,,1.0000
9,0.0508,-0.0908,12.0157,0.2942,0.3656,0.4225,0.5448,,,,,,0.9818
10,-0.0738,-0.1211,11.9855,0.1404,0.1949,0.1755,0.2482,,,,,,0.6017
11,-0.2191,-0.1622,11.9443,-0.0085,0.0157,-0.0061,0.0145,,,,,,0.2918
12,-0.4564,-0.1610,11.9455,-0.0738,-0.0932,-0.0775,-0.0775,,,,,,-0.4249


==> plots/results/deltaL_tunedOverEpochs_IFOOD_patch_MLP.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.9811,0.7128,4.4864,0.8842,0.8981,0.9155,0.9072,,,,,,1.0000
2,0.5268,0.2626,4.0362,0.4706,0.4811,0.4943,0.4943,,,,,,0.5875
3,0.4181,0.1853,3.9589,0.3464,0.3679,0.3687,0.3940,,,,,,0.4940
4,0.3140,0.1034,3.8770,0.2691,0.2860,0.2992,0.3140,,,,,,0.4275
5,0.3362,0.0751,3.8487,0.2860,0.3087,0.3170,0.3392,,,,,,0.4355
6,0.1970,0.0408,3.8143,0.2215,0.2540,0.2751,0.3053,,,,,,0.4034
7,0.1075,0.0034,3.7770,0.1608,0.2117,0.2351,0.2883,,,,,,0.4691
8,0.0211,-0.0215,3.7521,0.1166,0.1634,0.2053,0.2732,,,,,,0.5434
9,-0.0287,-0.0245,3.7491,0.0732,0.1208,0.1558,0.2189,,,,,,0.4709
10,-0.0445,-0.0162,3.7574,0.0291,0.0540,0.0766,0.1158,,,,,,0.3042
11,-0.0204,-0.0075,3.7660,-0.0015,0.0000,0.0030,0.0117,,,,,,0.0453
12,-0.0113,-0.0072,3.7664,-0.0011,-0.0015,-0.0004,0.0000,,,,,,-0.0083


==> plots/results/deltaL_tunedOverEpochs_INAT_cls_Attn.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.1806,0.2023,,0.1800,,,0.1378,,,,,,0.1289
2,0.4121,0.5913,,0.5777,,,0.5955,,,,,,0.3345
3,0.3653,0.3723,,0.4469,,,0.4301,,,,,,0.4026
4,0.3536,0.3345,,0.3890,,,0.4501,,,,,,0.4020
5,0.3591,0.3596,,0.3623,,,0.3610,,,,,,0.4145
6,0.8599,0.6661,,0.7647,,,0.8117,,,,,,0.9394
7,0.6572,0.6180,,0.7308,,,0.7942,,,,,,0.9883
8,0.5065,0.4405,,0.5934,,,0.6797,,,,,,0.9088
9,0.2981,0.2430,,0.4159,,,0.5311,,,,,,0.8370
10,0.3388,0.1726,,0.3415,,,0.5010,,,,,,1.0000
11,0.2044,0.0621,,0.2508,,,0.4106,,,,,,0.8185
12,0.0110,0.0002,,0.0994,,,0.1529,,,,,,0.2907


==> plots/results/deltaL_tunedOverEpochs_INAT_cls_MLP.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.1240,0.0366,,0.1260,,,0.0650,,,,,,0.0142
2,-0.0671,-0.1199,,-0.1362,,,-0.1098,,,,,,-0.0854
3,0.0610,-0.0589,,-0.0508,,,-0.0264,,,,,,-0.0630
4,-0.1037,-0.1118,,-0.0772,,,-0.1037,,,,,,-0.3232
5,-0.2236,-0.0163,,0.0467,,,-0.0183,,,,,,-0.5427
6,-0.2053,-0.0996,,-0.0589,,,-0.0467,,,,,,-0.3272
7,-0.1687,-0.0752,,0.0305,,,0.0610,,,,,,-0.3028
8,-0.0447,-0.0447,,0.1057,,,0.2134,,,,,,0.2642
9,-0.3902,-0.0976,,0.1402,,,0.2886,,,,,,0.5386
10,-0.9634,-0.2033,,0.1606,,,0.3577,,,,,,0.5650
11,-0.6199,-0.1911,,0.3333,,,0.6789,,,,,,1.0000
12,0.0671,0.1504,,0.6646,,,0.9959,,,,,,0.9593


==> plots/results/deltaL_tunedOverEpochs_INAT_patch_Attn.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,0.8570,0.8721,,0.8899,,,0.8278,,,,,,0.8203
2,0.8871,0.7761,,0.8024,,,0.7921,,,,,,0.6341
3,0.5315,0.4393,,0.4647,,,0.4976,,,,,,0.4929
4,0.5550,0.4882,,0.5447,,,0.5654,,,,,,0.6237
5,0.5898,0.4845,,0.5635,,,0.5974,,,,,,0.7103
6,0.4732,0.4036,,0.5325,,,0.5927,,,,,,0.7639
7,0.4045,0.3791,,0.5437,,,0.6143,,,,,,0.7865
8,0.3321,0.3575,,0.5936,,,0.7441,,,,,,1.0000
9,0.1515,0.2314,,0.4516,,,0.6021,,,,,,0.9304
10,-0.0376,0.0809,,0.1976,,,0.2211,,,,,,0.3678
11,-0.1185,-0.0047,,0.0499,,,0.0593,,,,,,0.0677
12,-0.2850,-0.0169,,0.0452,,,-0.0913,,,,,,-0.0263


==> plots/results/deltaL_tunedOverEpochs_INAT_patch_MLP.csv <==
epoch,init,0,5,9,19,29,49,74,99,149,199,249,299
1,1.0000,0.8625,,0.8867,,,0.9115,,,,,,0.9289
2,0.5552,0.4356,,0.4891,,,0.5275,,,,,,0.5381
3,0.3958,0.3004,,0.3481,,,0.3726,,,,,,0.4103
4,0.2848,0.2148,,0.2640,,,0.2930,,,,,,0.3494
5,0.2999,0.2211,,0.2777,,,0.3154,,,,,,0.3681
6,0.1747,0.1510,,0.2227,,,0.2640,,,,,,0.3133
7,0.0917,0.0943,,0.1765,,,0.2327,,,,,,0.3051
8,0.0208,0.0530,,0.1328,,,0.2097,,,,,,0.3057
9,-0.0208,0.0219,,0.0999,,,0.1852,,,,,,0.3072
10,-0.0361,-0.0011,,0.0448,,,0.1051,,,,,,0.1974
11,-0.0177,-0.0063,,-0.0005,,,0.0082,,,,,,0.0282
12,-0.0066,-0.0040,,-0.0013,,,-0.0011,,,,,,-0.0037


==> plots/results/impScore_overEpochs_CIFAR_DeitS_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0937,0.0016,5.8637,0.7452,0.0223,0.0687,3.8879,9.8652,1.1671,0.6967,0.0983,0.0025,5.7307,0.7702,0.0256,0.0883,4.0708,9.9819,1.2221,0.8104,0.0968,0.003,5.7951,0.7865,0.0348,0.0888,5.4731,9.9819,1.2482,0.8182,0.0977,0.0015,6.1223,0.7413,0.0316,0.0892,4.9535,9.9819,1.2605,0.82
1,2,0.0811,-0.0026,5.0863,0.6153,0.0481,0.0806,8.1751,9.9819,1.4472,0.6912,0.0896,-0.0029,5.2287,0.6118,0.0553,0.079,8.5087,9.9233,1.3884,0.8029,0.0984,-0.0036,5.892,0.5913,0.0608,0.0866,9.0774,9.9743,1.4171,0.8086,0.1033,-0.0034,6.4643,0.5929,0.0642,0.0852,9.3399,9.9663,1.4652,0.8115
2,3,0.1018,-0.0011,6.3602,0.6598,0.0507,0.0721,8.5431,9.9228,1.511,0.6935,0.1103,-0.0021,6.4153,0.6337,0.0534,0.0682,8.276,9.6355,1.4384,0.7951,0.122,-0.0013,7.2515,0.6542,0.052,0.0644,8.04,9.3807,1.4613,0.7886,0.1242,-0.0016,7.6965,0.6453,0.0537,0.0657,8.2381,9.449,1.4799,0.788
3,4,0.1193,-0.0025,7.4057,0.6165,0.0571,0.0551,9.2713,9.0737,1.6935,0.6555,0.1376,-0.0008,7.9062,0.6698,0.053,0.0471,8.2212,7.3913,1.5261,0.7205,0.1479,-0.0012,8.5926,0.659,0.0547,0.0458,8.3933,7.1549,1.5308,0.6931,0.1599,-0.0021,9.3293,0.6289,0.0544,0.0428,8.3291,6.6746,1.5546,0.6739
4,5,0.1292,0.0012,7.9625,0.7317,0.0505,0.0612,8.5197,9.5742,1.7523,0.6869,0.1275,0.0026,7.3696,0.7707,0.0524,0.0622,8.1387,9.2407,1.48,0.7871,0.129,0.0033,7.6387,0.7958,0.0552,0.0612,8.4574,9.1113,1.486,0.7794,0.1275,0.0034,7.8822,0.8048,0.0509,0.0589,7.8618,8.8577,1.4773,0.7698
5,6,0.1891,-0.0032,9.8548,0.598,0.0522,0.0472,8.735,8.0532,1.9691,0.6169,0.1868,-0.0018,9.6619,0.6432,0.0537,0.0438,8.317,6.9088,1.6166,0.6906,0.1845,-0.0031,9.7043,0.6037,0.0602,0.0425,9.0222,6.6669,1.6127,0.6709,0.1839,-0.0029,9.8083,0.6052,0.0518,0.0431,7.986,6.7241,1.5759,0.6677
6,7,0.2232,-0.0018,9.9819,0.6372,0.0596,0.0365,9.4727,6.3222,2.0374,0.5188,0.2397,-0.0025,9.9819,0.6221,0.0552,0.0346,8.4974,5.475,1.6514,0.6151,0.2333,-0.0021,9.9819,0.6317,0.0588,0.0345,8.8762,5.4337,1.6311,0.6085,0.2228,-0.0024,9.9819,0.6191,0.0568,0.0343,8.6254,5.3757,1.6104,0.6099
7,8,0.1978,0.0004,9.9135,0.7062,0.0435,0.035,7.4826,6.0675,1.8205,0.4954,0.1988,0.0001,9.818,0.696,0.0441,0.0336,6.9501,5.3284,1.5739,0.6134,0.1756,-0.0001,9.54,0.6908,0.0446,0.0351,6.9775,5.5267,1.5516,0.611,0.1686,-0.0002,9.5592,0.6859,0.0447,0.0354,6.9675,5.5531,1.5299,0.6208
8,9,0.1853,0.001,9.8194,0.7264,0.0301,0.0246,5.2263,4.2827,1.5834,0.3878,0.1763,0.0017,9.4433,0.7452,0.0294,0.0227,4.6707,3.6258,1.4712,0.5319,0.1553,0.0023,8.9075,0.7641,0.0309,0.0246,4.8665,3.8973,1.4431,0.5367,0.1686,0.0011,9.5591,0.7267,0.0336,0.0246,5.2688,3.8799,1.451,0.5418
9,10,0.1801,-0.0024,9.7576,0.6217,0.0115,0.0045,2.1202,1.1639,1.3816,0.1621,0.1924,-0.0,9.7456,0.6926,0.013,0.003,2.1835,0.9634,1.3789,0.3418,0.1681,-0.0015,9.3475,0.6481,0.0155,0.0041,2.5275,1.0709,1.3633,0.3465,0.1738,-0.0019,9.6646,0.6355,0.0169,0.0034,2.7226,0.9937,1.3482,0.3409
10,11,0.1272,0.0024,7.855,0.7706,0.002,-0.0023,0.8823,0.5131,1.1295,0.1254,0.1175,0.0036,6.8209,0.8037,0.0035,-0.0022,1.011,0.5348,1.117,0.3157,0.1218,0.0062,7.2437,0.8969,0.0063,-0.0023,1.3032,0.5265,1.1519,0.3212,0.1206,0.0072,7.4931,0.9445,0.0053,-0.002,1.1943,0.5472,1.1551,0.3272
11,12,0.0445,0.0051,2.8496,0.8662,0.001,0.0043,0.7799,1.1368,0.5888,0.1886,0.0443,0.0084,2.6605,0.9672,0.0006,0.0042,0.7446,1.0759,0.7292,0.3823,0.0458,0.0098,2.8113,1.0283,0.0009,0.0049,0.7705,1.1472,0.7373,0.383,0.0453,0.0128,2.8991,1.1739,-0.0016,0.0037,0.5736,1.0263,0.7326,0.3878


==> plots/results/impScore_overEpochs_CIFAR_DeitT_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0824,0.0059,4.5823,0.87,0.0157,0.0447,2.9391,8.0732,1.1246,0.687,0.0835,0.0064,4.8835,0.8974,0.02,0.0509,4.0297,9.4178,1.2015,0.8041,0.0854,0.0058,5.2771,0.8886,0.024,0.0545,4.9353,9.7362,1.2364,0.7989,0.0813,0.0068,4.9604,0.9225,0.0231,0.0575,4.7953,9.8631,1.2201,0.807
1,2,0.0206,0.0002,1.4203,0.6975,0.0211,0.0636,3.911,9.8336,0.8015,0.7568,0.0198,0.0009,1.4297,0.7192,0.0229,0.0608,4.6133,9.8976,0.9227,0.8284,0.0237,-0.0006,1.6755,0.6759,0.0298,0.0607,6.1051,9.9188,1.0188,0.8001,0.0308,-0.0002,2.0203,0.687,0.0323,0.0646,6.6671,9.967,1.0672,0.7951
2,3,0.0419,-0.0015,2.4186,0.6517,0.0325,0.076,5.9806,9.9819,1.0835,0.7599,0.0444,-0.0027,2.6679,0.617,0.0275,0.0697,5.5289,9.9819,1.1175,0.8262,0.0487,-0.0038,3.0582,0.5825,0.0332,0.0682,6.7812,9.9819,1.1542,0.7966,0.0528,-0.0036,3.2608,0.5902,0.0297,0.0675,6.1512,9.9819,1.1445,0.7905
3,4,0.0739,-0.0053,4.1174,0.5571,0.0401,0.0646,7.3126,9.8608,1.4258,0.7453,0.0778,-0.0064,4.5535,0.5234,0.0415,0.0571,8.1723,9.7931,1.399,0.8125,0.09,-0.0078,5.5612,0.481,0.0421,0.0512,8.4169,9.5339,1.4122,0.7772,0.1026,-0.0073,6.2399,0.495,0.0435,0.0531,8.701,9.6881,1.4634,0.7746
4,5,0.1011,-0.0169,5.6069,0.33,0.0474,0.0449,8.4886,8.1156,1.6129,0.6505,0.112,-0.0148,6.5176,0.3517,0.049,0.0377,9.2229,7.4854,1.5399,0.7131,0.1227,-0.0135,7.5014,0.36,0.0412,0.04,8.2619,8.0604,1.5576,0.707,0.1344,-0.0107,8.0492,0.4188,0.041,0.0406,8.3001,8.2409,1.5672,0.7121
5,6,0.0946,-0.0061,5.2498,0.5377,0.0322,0.0578,5.915,9.5787,1.4303,0.731,0.0808,-0.0097,4.7282,0.4503,0.0332,0.0519,6.6408,9.4969,1.3042,0.7996,0.0761,-0.0061,4.7132,0.5224,0.032,0.0502,6.547,9.4493,1.3013,0.7771,0.0756,-0.0034,4.6162,0.5958,0.0331,0.0548,6.8179,9.7734,1.2749,0.7808
6,7,0.2079,-0.0174,9.8061,0.3231,0.0521,0.0367,9.0846,6.7149,2.3135,0.5795,0.2201,-0.0113,9.9445,0.4159,0.0503,0.0328,9.359,6.5517,1.7845,0.6709,0.2197,-0.009,9.9727,0.4526,0.0524,0.0368,9.6156,7.4815,1.7321,0.6887,0.2171,-0.0059,9.9618,0.529,0.0519,0.0346,9.6164,7.1289,1.7088,0.6778
7,8,0.2092,-0.0108,9.8183,0.4368,0.0331,0.0307,6.0711,5.6432,2.0406,0.5035,0.1955,-0.007,9.7843,0.5083,0.0375,0.0264,7.4605,5.2997,1.6871,0.5992,0.1852,-0.0053,9.7898,0.5414,0.035,0.0262,7.1298,5.3759,1.6476,0.604,0.1805,-0.0037,9.6897,0.5872,0.0352,0.0275,7.2315,5.7023,1.6141,0.6161
8,9,0.2375,-0.001,9.9595,0.6648,0.0308,0.0243,5.6615,4.4886,2.0632,0.4506,0.2379,-0.001,9.98,0.6634,0.034,0.0213,6.789,4.29,1.6835,0.5805,0.2264,-0.0019,9.9819,0.6348,0.0327,0.0256,6.6727,5.2629,1.6452,0.6008,0.218,-0.002,9.9639,0.634,0.0381,0.0276,7.7965,5.7135,1.6483,0.6207
9,10,0.2522,0.0043,9.9819,0.8195,0.006,0.0063,1.3861,1.4349,1.5925,0.2336,0.2395,0.001,9.9819,0.7223,0.0106,0.0041,2.2344,1.192,1.5019,0.3786,0.2261,0.0009,9.9815,0.7212,0.0108,0.0067,2.3119,1.5928,1.4758,0.3832,0.2295,0.0008,9.9819,0.7178,0.0093,0.0037,2.0692,1.1498,1.4431,0.3677
10,11,0.1311,0.0073,7.2169,0.9163,-0.0024,-0.001,0.4955,0.6092,1.244,0.1731,0.127,0.0035,7.3475,0.8008,-0.0012,-0.0006,0.5759,0.6393,1.2335,0.3467,0.1253,0.0045,7.6525,0.8402,0.0005,-0.0009,0.7473,0.6043,1.2395,0.3291,0.1359,0.0037,8.1263,0.8117,0.0027,-0.0017,1.0102,0.5358,1.2553,0.3228
11,12,0.0616,0.0087,3.4534,0.9632,-0.0007,0.0039,0.6327,1.119,0.7703,0.2268,0.0578,0.0082,3.4087,0.9601,-0.0025,0.0023,0.4746,0.9567,0.8639,0.4011,0.07,0.0094,4.3399,1.0246,-0.0037,0.0027,0.3848,1.0077,0.9232,0.3935,0.074,0.0097,4.5198,1.0305,-0.0014,0.0016,0.5583,0.8732,0.943,0.385


==> plots/results/impScore_overEpochs_IFOOD_DeitS_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0526,0.0018,2.7039,0.7392,0.0216,0.1694,1.9419,9.9819,0.9191,1.1032,0.0564,0.0023,2.733,0.7487,0.0216,0.1972,1.7288,9.9819,0.9591,1.131,0.0522,0.0034,2.678,0.7815,0.0285,0.2182,1.9791,9.9819,0.9782,1.1528,0.0538,0.0017,2.6501,0.7355,0.029,0.2277,1.9373,9.9819,0.9821,1.1681
1,2,0.1351,-0.0043,6.7346,0.5905,0.0482,0.1028,4.0025,8.3001,1.5718,0.9789,0.1251,-0.004,5.8986,0.6019,0.0486,0.1081,3.4825,7.5802,1.3877,0.9877,0.1285,-0.0037,6.3906,0.6044,0.0504,0.1106,3.2735,7.0423,1.3907,0.9803,0.1344,-0.0041,6.4067,0.6001,0.0485,0.1117,3.0316,6.8236,1.3774,0.977
2,3,0.1214,-0.001,6.0664,0.6681,0.0364,0.0791,3.0536,6.5129,1.4007,0.8516,0.136,-0.0013,6.4049,0.6623,0.0391,0.0818,2.8385,5.7973,1.3495,0.8768,0.1339,-0.0014,6.6547,0.6578,0.0389,0.0772,2.577,4.9516,1.3264,0.8402,0.1411,-0.0018,6.7198,0.6513,0.0362,0.0804,2.3264,4.9457,1.3265,0.8402
3,4,0.1272,-0.002,6.3505,0.6434,0.0419,0.0585,3.4912,4.8349,1.4668,0.697,0.1221,-0.0026,5.7636,0.634,0.0421,0.058,3.0344,4.1294,1.3298,0.7479,0.1328,-0.002,6.5982,0.6436,0.0402,0.0565,2.6543,3.6525,1.3314,0.7277,0.13,-0.0031,6.2018,0.6224,0.0398,0.0583,2.5309,3.611,1.3115,0.7261
4,5,0.0942,0.0011,4.7226,0.72,0.0395,0.072,3.3016,5.9376,1.3205,0.7821,0.0945,0.0011,4.4774,0.7186,0.0381,0.0699,2.7695,4.9591,1.2139,0.8201,0.0874,0.0013,4.3762,0.7265,0.0358,0.0722,2.3931,4.6385,1.1804,0.8142,0.0875,-0.0013,4.1996,0.6635,0.0355,0.0747,2.2883,4.5962,1.1491,0.8121
5,6,0.2232,-0.0014,9.7338,0.6596,0.044,0.0574,3.658,4.7494,1.8473,0.679,0.2212,-0.0021,9.5094,0.6453,0.0457,0.0557,3.2825,3.9719,1.5802,0.7397,0.222,-0.0034,9.7094,0.6116,0.0475,0.0553,3.0906,3.5752,1.5609,0.7208,0.2368,-0.0022,9.7669,0.642,0.0445,0.0567,2.7965,3.5127,1.5466,0.7179
6,7,0.2794,0.0008,9.9819,0.7131,0.049,0.0351,4.0664,2.9519,1.9749,0.5064,0.2961,-0.0003,9.9819,0.6854,0.0502,0.036,3.592,2.6278,1.6333,0.6134,0.2803,-0.0008,9.9819,0.6729,0.0519,0.0359,3.3635,2.4008,1.6016,0.6049,0.2924,-0.0002,9.9819,0.6883,0.0502,0.0372,3.1326,2.3848,1.5831,0.6074
7,8,0.243,0.0082,9.8924,0.92,0.0424,0.0263,3.5354,2.2802,1.8681,0.4373,0.2328,0.0042,9.6887,0.7981,0.0457,0.0288,3.2791,2.1689,1.5866,0.5837,0.2359,0.0044,9.8441,0.8087,0.0445,0.0319,2.9095,2.1662,1.561,0.5858,0.2327,0.0031,9.7234,0.7691,0.046,0.0333,2.8872,2.1662,1.5491,0.5927
8,9,0.1792,0.0111,8.6733,1.0104,0.0217,0.0204,1.9455,1.8595,1.4969,0.383,0.1767,0.0098,8.1767,0.9507,0.0246,0.0234,1.9046,1.832,1.4074,0.555,0.1918,0.0108,9.0734,0.9994,0.0261,0.0283,1.8457,1.9663,1.416,0.5755,0.1892,0.0092,8.7302,0.938,0.029,0.0299,1.9367,1.9849,1.4181,0.5832
9,10,0.1467,0.007,7.2831,0.8834,0.0112,0.0053,1.2621,0.9361,1.2921,0.2588,0.1562,0.0082,7.3158,0.9067,0.0136,0.0073,1.2867,0.9852,1.2828,0.4496,0.1689,0.0097,8.2449,0.9646,0.0141,0.0102,1.2443,1.0744,1.3108,0.4643,0.1752,0.01,8.207,0.9619,0.0142,0.0103,1.2221,1.06,1.3189,0.4732
10,11,0.1121,0.0078,5.608,0.9079,-0.0007,-0.0014,0.6633,0.6379,1.0403,0.2074,0.1222,0.0075,5.7652,0.8862,0.0004,-0.0005,0.7062,0.6756,1.113,0.4024,0.1367,0.0107,6.7869,0.9957,0.0019,-0.0015,0.7567,0.6458,1.1593,0.4085,0.1481,0.0127,7.0383,1.0419,0.0015,-0.0011,0.7392,0.6602,1.1873,0.4191
11,12,0.0577,0.0159,2.9426,1.1699,-0.0098,0.0036,0.367,0.8541,0.6447,0.2722,0.056,0.0191,2.7172,1.244,-0.0086,0.0027,0.4345,0.7947,0.7926,0.4565,0.0702,0.0215,3.5336,1.3686,-0.009,0.0032,0.446,0.7998,0.8448,0.4633,0.0743,0.0239,3.5828,1.4215,-0.0086,0.0028,0.4628,0.783,0.8618,0.4714


==> plots/results/impScore_overEpochs_IFOOD_DeitT_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0433,0.006,2.6433,0.8854,0.0148,0.0999,2.196,9.9819,0.9142,0.9718,0.0523,0.0061,2.891,0.8716,0.0194,0.1155,2.4459,9.9819,0.9984,1.0229,0.0512,0.0066,2.8101,0.8867,0.0219,0.1314,2.4229,9.9819,1.0157,1.0667,0.0459,0.0074,2.6266,0.9188,0.0196,0.1373,2.1286,9.9819,0.9922,1.09
1,2,0.0389,-0.0002,2.4038,0.6872,0.0212,0.0693,3.0166,9.1545,0.9211,0.9132,0.0334,-0.0008,1.9624,0.6727,0.0196,0.0692,2.4697,8.2044,0.9198,0.925,0.0338,-0.0005,1.9661,0.6798,0.0242,0.0712,2.648,7.5002,0.952,0.9306,0.029,-0.0009,1.7942,0.6682,0.0243,0.074,2.5597,7.4702,0.9532,0.9386
2,3,0.0617,-0.0024,3.6853,0.6241,0.0184,0.0867,2.6556,9.8897,1.0674,0.9473,0.0665,-0.0047,3.6295,0.5744,0.0225,0.0937,2.7909,9.7729,1.1109,0.9992,0.076,-0.0049,4.0901,0.5708,0.0205,0.0924,2.2895,9.2261,1.1163,1.0131,0.0788,-0.0058,4.3926,0.5455,0.0185,0.0912,2.0286,8.8965,1.1326,1.0178
3,4,0.0723,-0.0037,4.3015,0.5904,0.0282,0.0632,3.9706,8.5791,1.3037,0.8591,0.0703,-0.005,3.8269,0.567,0.0268,0.0614,3.282,7.3706,1.1845,0.8839,0.0795,-0.0071,4.2764,0.5211,0.0282,0.0617,3.0534,6.545,1.2036,0.8599,0.0901,-0.007,5.012,0.5172,0.0233,0.0607,2.4629,6.1718,1.2159,0.8551
4,5,0.1009,-0.0122,5.9744,0.3957,0.0317,0.0465,4.4556,6.4867,1.4919,0.6906,0.1234,-0.011,6.6524,0.4384,0.0352,0.0426,4.2803,5.1576,1.4591,0.7358,0.1291,-0.0117,6.8839,0.4281,0.0347,0.0447,3.7226,4.7641,1.4395,0.7336,0.1266,-0.0115,6.9919,0.4238,0.0317,0.0445,3.2717,4.5491,1.4291,0.7326
5,6,0.0604,-0.0049,3.6103,0.5581,0.0234,0.0591,3.3115,8.1245,1.1709,0.8262,0.057,-0.0075,3.1348,0.511,0.0213,0.061,2.6518,7.3265,1.0599,0.8777,0.0523,-0.0078,2.864,0.5056,0.0206,0.0639,2.3048,6.7665,1.0395,0.874,0.0504,-0.0087,2.8603,0.4794,0.0201,0.0636,2.1688,6.4575,1.0138,0.8708
6,7,0.2253,-0.0091,9.9663,0.4596,0.0413,0.0417,5.7725,5.8277,2.1125,0.6528,0.2569,-0.0097,9.9803,0.4639,0.0455,0.0427,5.5147,5.173,1.7405,0.7274,0.2609,-0.0076,9.9819,0.5104,0.0428,0.0435,4.5676,4.64,1.696,0.7292,0.2518,-0.0098,9.9819,0.4566,0.0416,0.0442,4.2551,4.5174,1.6896,0.7326
7,8,0.2025,-0.0063,9.8754,0.5225,0.0355,0.0285,4.9715,4.0095,1.9181,0.494,0.2159,-0.006,9.8325,0.5441,0.0363,0.0272,4.4077,3.3323,1.6519,0.6037,0.208,-0.0056,9.7283,0.5551,0.0344,0.028,3.6945,3.0368,1.628,0.6078,0.2035,-0.0057,9.7624,0.5463,0.0317,0.0279,3.2687,2.8981,1.6026,0.6116
8,9,0.2358,0.0033,9.9819,0.7957,0.0249,0.0192,3.524,2.7611,1.8114,0.4191,0.2584,0.0014,9.9819,0.7322,0.0274,0.0193,3.3567,2.4301,1.6125,0.5588,0.2497,0.0028,9.9672,0.7705,0.0267,0.0231,2.9049,2.5385,1.5861,0.5775,0.2402,0.0027,9.9656,0.771,0.0267,0.0243,2.7834,2.556,1.5843,0.5938
9,10,0.1965,0.0145,9.8273,1.2149,0.0058,0.0072,1.1782,1.3224,1.5505,0.3022,0.2071,0.0103,9.7418,1.01,0.0073,0.0057,1.2313,1.0934,1.47,0.4498,0.2055,0.0098,9.6948,0.9915,0.0091,0.0058,1.2916,1.0511,1.4575,0.4491,0.1965,0.0093,9.6656,0.9848,0.0068,0.006,1.0959,1.0451,1.4386,0.4559
10,11,0.1465,0.0187,8.4581,1.394,-0.0081,-0.0013,0.2777,0.604,1.2862,0.2455,0.1399,0.0171,7.4974,1.2607,-0.0074,-0.0023,0.3435,0.5627,1.2447,0.423,0.1424,0.016,7.5521,1.2136,-0.0049,-0.0025,0.4666,0.5688,1.2328,0.4256,0.1349,0.0149,7.4196,1.1916,-0.0047,-0.0027,0.4808,0.5663,1.2409,0.4216
11,12,0.0756,0.018,4.4941,1.3643,-0.0101,0.0021,0.2175,0.8484,0.861,0.2691,0.0655,0.0176,3.5755,1.281,-0.0107,0.0012,0.2419,0.7663,0.8885,0.452,0.0734,0.0217,3.9571,1.434,-0.0125,0.0004,0.2346,0.7152,0.9078,0.4582,0.0766,0.021,4.2696,1.4392,-0.0162,-0.0001,0.1747,0.6868,0.9264,0.4605


==> plots/results/impScore_overEpochs_IMNET_DeitS_pr50_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0747,0.0039,3.06,0.7747,0.0522,0.3164,2.4026,9.9819,0.9263,1.2274,0.0709,0.0053,2.9285,0.8068,0.0566,0.3354,2.4526,9.9819,0.9859,1.2748,0.0665,0.0103,2.6073,0.9075,0.0635,0.354,2.5886,9.9819,1.0223,1.2311,0.0657,0.0115,2.6076,0.9394,0.067,0.3536,2.722,9.9819,1.052,1.1762,0.0617,0.0068,2.3797,0.8272,0.0712,0.3535,2.8773,9.9819,1.0537,1.1705,0.0608,0.0047,2.2562,0.7789,0.0727,0.3479,2.978,9.9819,1.0593,1.1605
1,2,0.2772,-0.0102,9.7339,0.5081,0.0684,0.1497,3.0715,6.5915,1.8356,0.8261,0.2878,-0.0101,9.8277,0.5096,0.0714,0.1543,3.0297,6.4165,1.7645,0.8777,0.2801,-0.0081,9.5823,0.5506,0.0774,0.1577,3.1062,6.2146,1.5989,0.9117,0.2651,-0.0074,9.4107,0.5609,0.0798,0.1534,3.1988,6.0563,1.4928,0.9169,0.2611,-0.0072,9.1212,0.5687,0.0789,0.1532,3.168,6.0494,1.4947,0.9167,0.2618,-0.005,8.859,0.6088,0.0785,0.1555,3.201,6.2341,1.486,0.9227
2,3,0.2099,-0.0023,8.2744,0.6483,0.0474,0.1244,2.2139,5.4985,1.4686,0.7274,0.2215,-0.003,8.6745,0.6332,0.0482,0.1232,2.1359,5.139,1.4747,0.7407,0.2406,-0.0022,8.7969,0.6526,0.0519,0.1209,2.1724,4.7844,1.4272,0.7812,0.2407,-0.0027,8.883,0.6426,0.0518,0.1151,2.1717,4.5649,1.3883,0.8042,0.258,-0.0023,9.0533,0.6513,0.0539,0.1137,2.2467,4.5093,1.4002,0.8013,0.2585,-0.0016,8.7775,0.6648,0.0528,0.1131,2.2372,4.5557,1.3944,0.8002
3,4,0.2204,-0.0046,8.6082,0.6048,0.0521,0.0959,2.4019,4.2547,1.5386,0.5795,0.2326,-0.0044,8.9847,0.6077,0.0539,0.0945,2.3486,3.9603,1.5491,0.5936,0.2405,-0.0061,8.7949,0.5841,0.0608,0.0885,2.4918,3.5296,1.4745,0.6461,0.2358,-0.0053,8.7501,0.5956,0.0628,0.0831,2.5645,3.3276,1.3944,0.6943,0.2308,-0.0048,8.3293,0.6085,0.0628,0.0805,2.5663,3.2264,1.394,0.6864,0.2299,-0.0056,7.9754,0.5985,0.0634,0.08,2.6249,3.2585,1.3888,0.6832
4,5,0.189,-0.0028,7.5377,0.6388,0.058,0.0997,2.6404,4.4214,1.5185,0.6024,0.1857,-0.0034,7.4509,0.6259,0.0604,0.0975,2.5964,4.0837,1.4797,0.6089,0.1778,-0.0064,6.727,0.5786,0.0635,0.0933,2.5893,3.7131,1.3588,0.6614,0.167,-0.0043,6.4117,0.6132,0.0637,0.0866,2.5995,3.4578,1.2862,0.7093,0.1638,-0.0048,6.0416,0.608,0.0646,0.086,2.6313,3.4374,1.2602,0.7052,0.1606,-0.0048,5.6601,0.6116,0.0637,0.0849,2.6352,3.4456,1.2528,0.7017
5,6,0.2849,-0.0038,9.798,0.62,0.0595,0.0868,2.7021,3.8622,1.7583,0.5359,0.2868,-0.0037,9.8212,0.621,0.0614,0.0854,2.635,3.5906,1.6834,0.5439,0.2783,-0.0054,9.5585,0.5953,0.0641,0.0788,2.6108,3.1579,1.5408,0.6021,0.2475,-0.004,9.0502,0.6185,0.0637,0.0709,2.5989,2.8659,1.433,0.652,0.2389,-0.0055,8.5664,0.5965,0.0638,0.0699,2.6041,2.8274,1.4167,0.6466,0.2206,-0.005,7.6854,0.6082,0.0653,0.0691,2.6949,2.8405,1.3861,0.6441
6,7,0.3469,-0.0055,9.9819,0.5879,0.0561,0.0775,2.5608,3.4593,1.7551,0.483,0.3452,-0.0052,9.9819,0.5933,0.0578,0.0757,2.4977,3.2019,1.6791,0.4931,0.368,-0.0059,9.9819,0.5872,0.0654,0.0687,2.6574,2.7792,1.5708,0.5554,0.3632,-0.0067,9.9819,0.573,0.0673,0.0603,2.7306,2.4733,1.4862,0.61,0.3785,-0.0053,9.9819,0.5992,0.0689,0.0589,2.792,2.4249,1.4999,0.6036,0.3965,-0.0071,9.9819,0.5763,0.0695,0.0591,2.8563,2.4651,1.5157,0.602
7,8,0.3438,-0.0015,9.9795,0.664,0.0572,0.078,2.6079,3.4799,1.7646,0.4924,0.3408,-0.0012,9.9783,0.6696,0.057,0.0766,2.4664,3.2357,1.6743,0.5029,0.3529,-0.0037,9.9681,0.6259,0.059,0.0729,2.4268,2.9359,1.5412,0.5749,0.3374,-0.0039,9.9517,0.6207,0.0588,0.0635,2.4223,2.5911,1.4566,0.6234,0.3382,-0.0045,9.9217,0.6127,0.0591,0.0613,2.4304,2.51,1.4813,0.6141,0.3516,-0.0051,9.9144,0.6075,0.0577,0.0602,2.4149,2.5069,1.4827,0.6084
8,9,0.2801,0.0042,9.7604,0.7817,0.0424,0.0748,2.0174,3.3438,1.6037,0.4889,0.2791,0.0047,9.7628,0.792,0.0418,0.0744,1.9059,3.1501,1.5502,0.4978,0.3017,0.0016,9.7949,0.723,0.0423,0.0766,1.8435,3.0738,1.46,0.5937,0.2857,-0.0041,9.6899,0.617,0.0424,0.0753,1.8511,3.0284,1.3969,0.6664,0.2905,-0.0078,9.6123,0.5588,0.0414,0.0782,1.8151,3.1383,1.3927,0.6748,0.3029,-0.0099,9.5958,0.5333,0.0423,0.0788,1.8685,3.2105,1.3993,0.6743
9,10,0.2789,-0.0035,9.7493,0.6255,0.0213,0.0284,1.2728,1.5055,1.4224,0.2373,0.281,-0.0031,9.779,0.6327,0.0228,0.0284,1.2778,1.4522,1.4039,0.2581,0.3034,-0.0027,9.8066,0.6424,0.0229,0.0262,1.2446,1.3389,1.3842,0.3537,0.3088,-0.0049,9.8608,0.6032,0.0233,0.0253,1.2572,1.3137,1.344,0.4684,0.307,-0.0075,9.7705,0.5637,0.0232,0.0303,1.254,1.4635,1.3487,0.4851,0.3235,-0.0091,9.7842,0.5458,0.0239,0.0331,1.2861,1.5665,1.3636,0.4947
10,11,0.2451,0.0059,9.251,0.8192,-0.0002,-0.0032,0.6879,0.6248,1.235,0.1249,0.2472,0.0019,9.3195,0.7315,0.0011,-0.0022,0.7155,0.6492,1.2473,0.1458,0.2406,0.0014,8.7965,0.7205,0.0014,-0.0011,0.7216,0.6708,1.2474,0.2407,0.2193,0.002,8.2612,0.7316,0.003,-0.0002,0.7543,0.6886,1.202,0.3809,0.2255,0.0038,8.1672,0.7658,0.0023,0.0005,0.7399,0.7027,1.205,0.3888,0.2311,0.0053,8.0142,0.7919,0.0023,0.0007,0.7407,0.7076,1.2062,0.3909
11,12,0.1267,0.0466,5.113,2.022,-0.0419,0.007,0.1453,0.8605,0.6193,0.2289,0.1325,0.0498,5.3703,2.1424,-0.0374,0.0059,0.1906,0.8236,0.711,0.2598,0.136,0.0474,5.1727,1.9545,-0.0301,0.0041,0.2659,0.7778,0.8518,0.3699,0.1218,0.0393,4.6982,1.7143,-0.0234,0.0032,0.333,0.7584,0.8873,0.4783,0.1207,0.0398,4.4724,1.678,-0.024,0.0024,0.3269,0.7415,0.886,0.4739,0.1366,0.0395,4.8267,1.6148,-0.0241,0.0025,0.321,0.7455,0.9103,0.472


==> plots/results/impScore_overEpochs_IMNET_DeitT_pr50_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0762,0.0108,2.5621,0.8845,0.0381,0.2352,2.3649,9.9819,0.9127,1.1881,0.0768,0.0124,2.6067,0.9182,0.0413,0.2557,2.3598,9.9819,0.9666,1.247,0.078,0.0127,2.7515,0.9354,0.0448,0.2593,2.5051,9.9819,1.0362,1.1942,0.0787,0.0104,2.8755,0.8963,0.0472,0.2556,2.6565,9.9819,1.0849,1.1487,0.0778,0.0101,2.8852,0.8941,0.0472,0.2531,2.6811,9.9819,1.0878,1.1494,0.08,0.012,2.9751,0.936,0.0491,0.2534,2.7751,9.9819,1.0895,1.1456
1,2,0.0919,-0.0027,3.0423,0.6505,0.0376,0.0989,2.3373,5.876,0.9191,0.7254,0.1093,-0.0025,3.6266,0.6534,0.039,0.1044,2.2454,5.7047,1.0579,0.7798,0.107,-0.0028,3.7097,0.6456,0.0415,0.1056,2.3423,5.6926,1.1079,0.8389,0.0942,-0.0037,3.4063,0.6293,0.0445,0.0959,2.5186,5.2501,1.0986,0.8439,0.0941,-0.0036,3.4512,0.629,0.0448,0.0955,2.5592,5.2777,1.1143,0.8454,0.0938,-0.0049,3.4612,0.6074,0.0472,0.0964,2.6778,5.3241,1.1218,0.8418
2,3,0.1423,-0.0135,4.6404,0.4971,0.0297,0.1223,1.9231,7.218,1.0857,0.8766,0.1587,-0.0143,5.2266,0.4848,0.0291,0.1266,1.778,6.8846,1.1585,0.9057,0.1457,-0.0138,5.0197,0.4831,0.0332,0.126,1.9445,6.766,1.1813,0.9254,0.1397,-0.0149,5.0032,0.4609,0.034,0.1214,2.0061,6.6159,1.174,0.9308,0.124,-0.0135,4.5144,0.4776,0.0322,0.1159,1.9346,6.3862,1.1303,0.9177,0.1229,-0.0128,4.4996,0.4857,0.0322,0.1161,1.9364,6.3879,1.1291,0.9109
3,4,0.1701,-0.0179,5.5328,0.4433,0.0367,0.0971,2.2926,5.7712,1.3248,0.7231,0.1745,-0.0194,5.7381,0.4236,0.0376,0.0979,2.179,5.3571,1.3379,0.7305,0.1701,-0.0217,5.8468,0.3881,0.0393,0.0903,2.2363,4.8743,1.2893,0.7549,0.1419,-0.0179,5.0808,0.4232,0.0389,0.0858,2.2441,4.7046,1.2081,0.7885,0.1245,-0.0183,4.5297,0.4149,0.0406,0.083,2.3446,4.5992,1.1915,0.7773,0.1316,-0.015,4.8151,0.4559,0.0423,0.0824,2.4304,4.56,1.1881,0.7753
4,5,0.211,-0.0459,6.8293,0.2023,0.0447,0.0831,2.7268,4.9497,1.5666,0.6116,0.2311,-0.0439,7.5285,0.211,0.0455,0.0826,2.5701,4.5281,1.5829,0.6203,0.2699,-0.0405,8.8957,0.2217,0.0497,0.0759,2.7509,4.1102,1.5877,0.6609,0.2957,-0.0366,9.5586,0.2386,0.051,0.0685,2.8507,3.7733,1.5333,0.7006,0.3145,-0.0343,9.7852,0.2528,0.0519,0.0656,2.9238,3.656,1.5599,0.6914,0.31,-0.0322,9.766,0.2687,0.0501,0.065,2.8273,3.616,1.556,0.684
5,6,0.1718,-0.0373,5.5882,0.2602,0.037,0.093,2.3093,5.5263,1.3535,0.6826,0.1608,-0.035,5.2956,0.2742,0.039,0.0924,2.2449,5.0584,1.2947,0.6892,0.136,-0.037,4.6899,0.2468,0.0372,0.0883,2.1334,4.7707,1.1865,0.7311,0.1165,-0.0275,4.1824,0.3174,0.034,0.0823,2.0084,4.5171,1.1133,0.7718,0.1113,-0.0251,4.0613,0.3379,0.0352,0.0799,2.0794,4.4277,1.0989,0.7623,0.0998,-0.0266,3.6714,0.3206,0.0348,0.0781,2.0595,4.3262,1.0806,0.7496
6,7,0.3223,-0.0471,9.5251,0.1951,0.0535,0.0788,3.2262,4.6953,2.1087,0.5917,0.3352,-0.0447,9.6992,0.2061,0.0539,0.0767,2.9997,4.2133,1.9481,0.5852,0.3488,-0.0331,9.8746,0.2775,0.0575,0.0711,3.1458,3.859,1.7045,0.639,0.3277,-0.0284,9.8375,0.309,0.0582,0.0629,3.2271,3.4741,1.583,0.6799,0.3336,-0.0238,9.8872,0.3515,0.0575,0.0621,3.2198,3.4666,1.5931,0.68,0.336,-0.0233,9.9028,0.355,0.0578,0.0614,3.2313,3.4222,1.595,0.6727
7,8,0.2838,-0.0385,8.8593,0.2512,0.0312,0.0692,2.0041,4.1334,1.7315,0.5288,0.288,-0.037,9.0204,0.2586,0.0329,0.0669,1.955,3.6888,1.6596,0.5242,0.2802,-0.0271,9.118,0.3319,0.0357,0.0618,2.0614,3.3696,1.5345,0.5867,0.2641,-0.0202,8.9995,0.3952,0.036,0.0519,2.1005,2.8992,1.4568,0.6333,0.2632,-0.0166,9.0671,0.4366,0.0361,0.0498,2.1242,2.814,1.4644,0.6239,0.2672,-0.0173,9.1842,0.4267,0.0373,0.0496,2.1788,2.8021,1.4603,0.6194
8,9,0.4299,-0.0062,9.9819,0.5975,0.0438,0.0652,2.6755,3.9017,2.0831,0.533,0.4248,-0.0062,9.9819,0.5958,0.0434,0.0634,2.4637,3.503,1.8812,0.5251,0.4064,-0.007,9.9819,0.5796,0.0439,0.0585,2.4612,3.1975,1.6383,0.5874,0.391,-0.0065,9.9819,0.5832,0.0408,0.0503,2.3382,2.8158,1.5206,0.6349,0.3852,-0.0078,9.9819,0.5606,0.0412,0.0514,2.3779,2.898,1.5271,0.6403,0.383,-0.0071,9.9819,0.5711,0.0411,0.0526,2.3666,2.9581,1.5255,0.6444
9,10,0.3819,0.0075,9.9164,0.823,0.011,0.0296,1.0727,1.9188,1.6578,0.3048,0.3659,0.0074,9.8798,0.8219,0.0137,0.0297,1.1386,1.8058,1.594,0.3177,0.3861,0.0063,9.9638,0.8069,0.0156,0.0271,1.1985,1.671,1.4953,0.4092,0.3651,0.0041,9.9547,0.7701,0.0173,0.0216,1.2759,1.4495,1.437,0.4982,0.3711,0.0022,9.9698,0.7336,0.0171,0.0227,1.2749,1.5062,1.4486,0.4996,0.3813,-0.0001,9.9807,0.6913,0.0182,0.0244,1.3165,1.5787,1.4496,0.5062
10,11,0.2421,0.0107,7.7724,0.8821,-0.0164,0.002,0.32,0.7554,1.2172,0.1566,0.2457,0.0095,7.9581,0.8612,-0.0124,0.0006,0.4095,0.7091,1.2238,0.174,0.2576,0.0058,8.5927,0.7971,-0.0102,-0.0012,0.4547,0.6601,1.276,0.2493,0.2447,0.004,8.5062,0.767,-0.0069,-0.002,0.5212,0.639,1.2707,0.3831,0.246,0.003,8.6429,0.749,-0.0066,-0.0015,0.5264,0.6513,1.2832,0.384,0.2645,0.0033,9.1281,0.7561,-0.0112,-0.0012,0.4302,0.6596,1.303,0.3844
11,12,0.1892,0.0416,6.1428,1.5848,-0.0582,0.0032,0.0308,0.7929,0.9048,0.2123,0.1986,0.041,6.5168,1.5824,-0.0517,0.0027,0.0572,0.7695,0.9594,0.2366,0.1957,0.0314,6.7038,1.3742,-0.0417,0.0,0.1,0.6942,1.0658,0.3195,0.1724,0.0262,6.1521,1.2675,-0.0329,0.0019,0.1525,0.746,1.0546,0.4515,0.1787,0.0255,6.4653,1.2609,-0.0374,0.0014,0.1187,0.7324,1.0807,0.4491,0.1902,0.0271,6.9076,1.3072,-0.0383,0.0025,0.1136,0.7658,1.1101,0.4572


==> plots/results/impScore_overEpochs_INAT_DeitS_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0693,0.0034,2.3701,0.7501,0.0492,0.2843,2.5092,9.9819,0.9785,1.1632,0.0684,0.0037,2.3854,0.7563,0.0508,0.3095,2.3955,9.9819,1.0033,1.1491,0.0606,0.0045,2.1059,0.7693,0.055,0.3311,2.4176,9.9819,1.0018,1.1739,0.0618,0.0073,2.1572,0.8211,0.057,0.3475,2.3933,9.9819,1.005,1.1907
1,2,0.2457,-0.0074,7.9273,0.5785,0.0823,0.1537,4.0699,7.4865,1.7977,0.964,0.2421,-0.0066,7.9643,0.5889,0.0818,0.1584,3.7231,7.1081,1.5252,0.9699,0.2421,-0.0058,7.784,0.603,0.0832,0.1615,3.5459,6.7864,1.5367,0.97,0.2506,-0.0061,8.0947,0.5976,0.0832,0.166,3.3836,6.6522,1.508,0.974
2,3,0.1812,-0.0023,5.9299,0.6558,0.0552,0.1218,2.7841,5.9811,1.3927,0.8245,0.1775,-0.0036,5.9284,0.6345,0.0535,0.1172,2.5035,5.2987,1.2959,0.8482,0.1934,-0.0021,6.2892,0.6601,0.0554,0.1165,2.4331,4.9263,1.3074,0.8374,0.1942,-0.0026,6.3728,0.6516,0.0542,0.1197,2.2889,4.8264,1.3074,0.8396
3,4,0.1607,-0.006,5.2694,0.5998,0.0575,0.0813,2.8901,4.0217,1.3295,0.6349,0.1684,-0.0044,5.6293,0.6223,0.0584,0.0768,2.7086,3.5034,1.2818,0.7049,0.1793,-0.0045,5.8377,0.6225,0.0585,0.079,2.5551,3.3722,1.2986,0.7029,0.1816,-0.0062,5.9687,0.5968,0.0567,0.0771,2.3815,3.1487,1.2953,0.6893
4,5,0.142,-0.0019,4.6629,0.662,0.054,0.0997,2.728,4.9129,1.2767,0.7218,0.1279,-0.003,4.2932,0.6447,0.053,0.0985,2.4834,4.4628,1.1642,0.7796,0.1053,-0.0063,3.4674,0.5962,0.0546,0.0966,2.4036,4.0991,1.1172,0.7691,0.1199,-0.0052,3.9666,0.611,0.0523,0.0972,2.2221,3.9345,1.1314,0.7637
5,6,0.3629,-0.0053,9.8611,0.6103,0.0536,0.082,2.7091,4.0524,1.7552,0.6266,0.3477,-0.0036,9.8229,0.6352,0.0588,0.0784,2.7266,3.5758,1.5426,0.7095,0.3509,-0.0046,9.7895,0.6214,0.0572,0.0787,2.5023,3.3621,1.5392,0.7001,0.3387,-0.0045,9.7273,0.6224,0.0567,0.0796,2.3793,3.2468,1.5317,0.6988
6,7,0.4268,-0.0061,9.9819,0.5984,0.0614,0.0579,3.0713,2.9076,1.8163,0.4992,0.4182,-0.0063,9.9819,0.5928,0.0657,0.0551,3.0226,2.5718,1.5831,0.6091,0.429,-0.0056,9.9819,0.6064,0.0643,0.0535,2.7823,2.3596,1.5756,0.6051,0.4249,-0.0057,9.9819,0.604,0.0647,0.0546,2.6774,2.304,1.5645,0.6015
7,8,0.3984,0.0013,9.9546,0.715,0.0654,0.0455,3.2575,2.3398,1.8403,0.4308,0.4018,-0.002,9.9688,0.6608,0.0652,0.0457,2.9991,2.1853,1.5826,0.5758,0.3965,-0.0028,9.9483,0.6478,0.0632,0.0469,2.7362,2.1101,1.5712,0.5765,0.3985,-0.0027,9.9571,0.649,0.0643,0.047,2.6612,2.0344,1.558,0.574
8,9,0.2768,0.0038,8.7437,0.7578,0.0387,0.038,2.0433,2.0155,1.5515,0.3837,0.299,0.0009,9.3123,0.7076,0.0425,0.0385,2.0595,1.9032,1.4462,0.546,0.294,-0.0003,9.0831,0.6881,0.041,0.0428,1.8955,1.9613,1.4498,0.5603,0.2969,-0.0012,9.1922,0.6739,0.0422,0.0439,1.8668,1.9259,1.4429,0.565
9,10,0.2548,0.0025,8.1807,0.7347,0.0195,0.0187,1.2828,1.257,1.3842,0.2791,0.2618,0.0009,8.5102,0.709,0.0202,0.0189,1.2514,1.2094,1.3355,0.4582,0.2615,0.0011,8.3268,0.7105,0.0208,0.0187,1.2255,1.164,1.3374,0.4664,0.2669,0.0001,8.5326,0.6939,0.0222,0.0205,1.238,1.1884,1.3422,0.4711
10,11,0.1841,0.0086,6.0239,0.8443,0.0004,-0.0015,0.7039,0.6564,1.0815,0.2038,0.1904,0.009,6.3499,0.8546,0.0047,-0.0013,0.805,0.6639,1.1283,0.3964,0.1822,0.0096,5.932,0.8613,0.0068,-0.0011,0.8483,0.6692,1.123,0.4047,0.1932,0.0111,6.3418,0.8934,0.0071,-0.0006,0.8471,0.6819,1.1494,0.4113
11,12,0.111,0.0369,3.667,1.4715,-0.0112,0.0047,0.4549,0.8168,0.7681,0.2965,0.1135,0.0403,3.8212,1.579,-0.0106,0.0037,0.4815,0.7814,0.8829,0.4819,0.1156,0.0424,3.7934,1.6063,-0.0096,0.0027,0.5104,0.7528,0.8886,0.487,0.1155,0.0433,3.8264,1.6412,-0.0115,0.0022,0.4876,0.7378,0.8952,0.4901


==> plots/results/impScore_overEpochs_INAT_DeitT_pr50_sepAttnMlp.csv <==
idx,blockidx,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0676,0.01,2.2559,0.8643,0.0376,0.1925,2.7948,9.9819,0.9644,1.0446,0.0681,0.0071,2.4014,0.8196,0.0409,0.2039,2.8654,9.9819,1.0356,1.0633,0.0689,0.008,2.4493,0.8401,0.0425,0.2214,2.7549,9.9819,1.0401,1.1015,0.0703,0.009,2.4379,0.8552,0.0444,0.2355,2.7084,9.9819,1.0488,1.1132
1,2,0.0777,-0.0029,2.5468,0.6488,0.044,0.0902,3.2365,6.5323,1.101,0.7829,0.0837,-0.002,2.8897,0.6599,0.0465,0.0781,3.2346,5.3571,1.113,0.7934,0.0889,-0.0035,3.0924,0.6356,0.0484,0.0823,3.1051,5.2027,1.1333,0.8055,0.0911,-0.0032,3.0881,0.6416,0.0489,0.0849,2.958,5.0451,1.1316,0.8071
2,3,0.1269,-0.0087,4.043,0.5652,0.0339,0.1226,2.5443,8.6267,1.1425,0.9332,0.092,-0.0077,3.1581,0.5705,0.0349,0.1252,2.4848,8.3744,1.0815,0.9732,0.1142,-0.01,3.9292,0.5368,0.0341,0.1249,2.2669,7.7824,1.1085,0.9597,0.1132,-0.0106,3.8005,0.5324,0.0334,0.123,2.1117,7.2463,1.1025,0.9471
3,4,0.0984,-0.014,3.1651,0.4959,0.0386,0.0885,2.8676,6.4095,1.1155,0.7634,0.0818,-0.0093,2.8304,0.5479,0.0388,0.0807,2.7293,5.532,1.078,0.8039,0.0851,-0.0135,2.9679,0.4884,0.0389,0.0805,2.5391,5.0903,1.0639,0.7876,0.0911,-0.0119,3.086,0.5146,0.0399,0.0829,2.4613,4.929,1.0844,0.788
4,5,0.1737,-0.0313,5.5089,0.3153,0.0506,0.0689,3.7052,5.009,1.4648,0.6319,0.208,-0.0248,6.9935,0.3587,0.053,0.0636,3.6611,4.3744,1.4623,0.6993,0.2228,-0.0247,7.5465,0.3565,0.0546,0.0625,3.4837,3.9714,1.5002,0.6946,0.2339,-0.0217,7.7046,0.3953,0.055,0.0642,3.3028,3.8349,1.5077,0.6954
5,6,0.0929,-0.0204,2.9996,0.421,0.0334,0.0946,2.5138,6.8388,1.0606,0.7888,0.0751,-0.0235,2.6176,0.3726,0.0293,0.0931,2.1355,6.3644,0.9887,0.8418,0.0657,-0.0237,2.3513,0.3668,0.0306,0.0936,2.0676,5.9068,0.975,0.8413,0.0651,-0.0226,2.2821,0.3857,0.0307,0.0944,1.9751,5.6015,0.9467,0.8298
6,7,0.3265,-0.026,9.4728,0.3634,0.061,0.0696,4.4441,5.0627,1.9714,0.6314,0.3254,-0.0186,9.6922,0.4268,0.0609,0.0652,4.1935,4.4802,1.6763,0.7154,0.3399,-0.0181,9.8237,0.4303,0.0584,0.0654,3.717,4.1466,1.6596,0.7116,0.3476,-0.018,9.817,0.4366,0.06,0.0678,3.592,4.0471,1.6625,0.7151
7,8,0.441,-0.0234,9.9819,0.3891,0.0344,0.0476,2.5813,3.4893,1.8011,0.4935,0.4084,-0.0137,9.9786,0.4882,0.036,0.0456,2.5495,3.1753,1.5901,0.6147,0.4086,-0.0138,9.9819,0.4845,0.035,0.044,2.3155,2.8421,1.5653,0.6084,0.4193,-0.0141,9.9819,0.4851,0.0362,0.0459,2.2635,2.7894,1.5621,0.6066
8,9,0.3698,-0.0027,9.8386,0.6505,0.0472,0.0422,3.461,3.114,1.9288,0.4707,0.3495,-0.0042,9.8524,0.6246,0.0481,0.0407,3.3353,2.8532,1.6255,0.6002,0.343,-0.004,9.8402,0.6275,0.045,0.0416,2.8995,2.6985,1.6039,0.6025,0.342,-0.0049,9.7829,0.6148,0.0444,0.0422,2.7088,2.5833,1.5852,0.6007
9,10,0.4267,0.0072,9.9716,0.8139,0.0173,0.0173,1.5082,1.5058,1.6825,0.3022,0.4134,0.0026,9.9819,0.739,0.0204,0.012,1.6178,1.1879,1.5207,0.4441,0.4002,0.0029,9.9759,0.7438,0.0224,0.0141,1.6344,1.2341,1.5104,0.4558,0.411,0.0011,9.9761,0.7112,0.0249,0.014,1.6834,1.1948,1.5105,0.4549
10,11,0.2628,0.0172,8.1696,1.0032,-0.0074,-0.0007,0.4588,0.6693,1.349,0.2206,0.2434,0.012,8.0834,0.916,-0.0016,-0.0023,0.6392,0.6172,1.3172,0.3966,0.246,0.0128,8.241,0.9363,-0.0033,-0.0011,0.5937,0.6587,1.2988,0.4045,0.256,0.0129,8.3372,0.9313,-0.005,-0.0005,0.555,0.6773,1.3148,0.4099
11,12,0.1755,0.0317,5.5624,1.3181,-0.0114,0.005,0.3618,0.8896,1.0654,0.29,0.1686,0.0346,5.6998,1.4404,-0.0109,0.0035,0.3864,0.8198,1.0894,0.4757,0.1706,0.0337,5.8323,1.4292,-0.0102,0.0016,0.4216,0.7451,1.0953,0.4726,0.1785,0.0344,5.946,1.4239,-0.0148,0.0013,0.3472,0.7327,1.1054,0.4699


==> plots/results/impScore_overEpochs_modelDeit.csv <==
idx,blockidx,e6impblockclsBt,e6impblockclsAt,e6impblockclsAs,e6impblockpatBt,e6impblockpatAt,e6impblockpatAs,e6impblockfinal,e10impblockclsBt,e10impblockclsAt,e10impblockclsAs,e10impblockpatBt,e10impblockpatAt,e10impblockpatAs,e10impblockfinal,e20impblockclsBt,e20impblockclsAt,e20impblockclsAs,e20impblockpatBt,e20impblockpatAt,e20impblockpatAs,e20impblockfinal,e30impblockclsBt,e30impblockclsAt,e30impblockclsAs,e30impblockpatBt,e30impblockpatAt,e30impblockpatAs,e30impblockfinal,e40impblockclsBt,e40impblockclsAt,e40impblockclsAs,e40impblockpatBt,e40impblockpatAt,e40impblockpatAs,e40impblockfinal,e50impblockclsBt,e50impblockclsAt,e50impblockclsAs,e50impblockpatBt,e50impblockpatAt,e50impblockpatAs,e50impblockfinal
0,1,0.41554898840645604,0.4887497880082021,0.5422022591760799,0.29839728023312295,0.3916863693464053,0.5774951875401038,0.49310205459189416,0.47846332945285214,0.5484180509225415,0.6643,0.41842808267329046,0.5070523275661206,0.8095067458895491,0.6810971620951579,0.4746670236262633,0.5411886923679647,0.7582968404298314,0.46278720206141294,0.5450181035797721,0.9156038150158959,0.8312,0.5116960108567551,0.5667485699491484,0.8210931575570204,0.5265676493160579,0.6052110367114226,0.9891958783505069,0.8977,0.515353049384463,0.5647639923192352,0.806903362097342,0.5354444044620366,0.6084457404183011,0.9962,0.9005962475156354,0.4796084828711256,0.5313901277739337,0.7686967970966789,0.5297357298381933,0.5974688452509528,0.9787959216836597,0.8838036825153437
1,2,-0.00272789270288702,0.16959343827569726,0.09280038666827778,2.452452646915979,2.0869937921313566,1.5184873459387838,0.7727032195967484,0.004365541327124563,0.16364930355508864,0.095,2.6196747434034773,2.163522966800145,1.6551137926149384,0.8549964375148436,0.017669500033464965,0.17269581906380133,0.1147995216686597,2.6293321881039295,2.136977063446825,1.7040071000295836,0.9092,0.030856040855683723,0.17932617860126127,0.12469896084199299,2.833280664529818,2.258376092467196,1.7714926187807554,0.9437,0.023772463563039484,0.17882354821757904,0.1218005075021146,2.8952860741273834,2.284366245263264,1.7835,0.9516960345998559,0.028548123980424143,0.18269774429747437,0.12819946583555905,2.7921273961490845,2.190828839324989,1.7403927483635486,0.9347038945995606
2,3,1.2548306433280294,1.362273168776306,1.4654061058587744,0.12122389509470619,0.22992286771124262,0.3286972608561595,0.816303401264172,1.5034924330616997,1.6380500510774685,1.8024,0.1855931011857337,0.28335022135042726,0.4109034241952016,1.0588955879350501,1.4665685027775919,1.58752908930306,1.847992300032083,0.1741893923126476,0.2698329867829149,0.37660156917320486,1.13,1.6302274918752901,1.720504315798215,1.955483704302464,0.17768949483093313,0.2769264706298248,0.35509852042283163,1.1468,1.7319937738785909,1.7984498602316619,2.015908399618332,0.1964735516372796,0.2924484942567973,0.3756,1.1797950841871492,1.6468189233278956,1.7161295635520413,1.9475918850338125,0.17521239807027283,0.2691923953788456,0.34589855875600517,1.1408047533531387
3,4,-0.0800181859513526,0.13120981791831762,0.07460031083462848,0.8695483244293347,1.0386985603250463,0.7849934583878467,0.3615015062562761,-0.0550058207217695,0.1326484272497083,0.0824,1.1619252940900782,1.3421692883732776,1.0995091625763547,0.5477977175095102,-0.028110568235057896,0.14809206452616352,0.1117995341686076,1.3481640541120894,1.5246291642916587,1.379405747523948,0.7315,-0.02057069390378915,0.15200988701254928,0.11999900000833326,1.590537673242743,1.7533472789542102,1.5608934962770988,0.8328,-0.01952738078392529,0.15633273456404068,0.11740048916870488,1.732637639438647,1.876187878915018,1.6141,0.8640963995983351,-0.01631321370309951,0.15878796034719805,0.12099949583543403,1.728557400845323,1.850854097831445,1.5965933475277188,0.8606035858482742
4,5,1.1348033644010003,1.2342702085999289,1.327705532106384,0.5256920835356971,0.6381263840515446,0.9122923975633536,1.036304317934658,1.3410942956926657,1.4659649768335843,1.5635,0.5219102966677601,0.6167250973996067,0.8669072242268685,1.2062949737709423,1.5509002074827656,1.6751682264108863,1.8189924208649129,0.4298045952329826,0.5100365818086452,0.6641027670948629,1.24,1.7896503696296562,1.8738038131432786,1.976283530970575,0.37379802266263373,0.4510462515094924,0.5366977637593177,1.2429,1.8720815055893594,1.929270627069301,1.9893082887845368,0.311982727599856,0.39135782927345575,0.4624,1.2492947946050226,1.9176182707993474,1.9710869170056933,2.057791425869059,0.280749690475174,0.35733562080415704,0.42239824000733334,1.2510052125217186
5,6,-0.02273243919072517,0.15903547586377023,0.0899003745848941,0.9406508013598835,1.1214515575425692,0.8423929800584995,0.41210171709048793,-0.023573923166472645,0.14861364615660205,0.092,1.1889206542625486,1.372015020401086,1.119009325077709,0.567597635009854,-0.02168529549561609,0.1511910107083851,0.11299952916862845,1.3811466609405196,1.5600174479438453,1.3976058233575974,0.7443,-0.01885646941180672,0.15254917860614614,0.1203989966750277,1.5818698930070876,1.744071147176577,1.5526935304436233,0.8318,-0.011886231781519742,0.16000127879537476,0.11940049750207293,1.7563871896365597,1.8978142837254628,1.6229,0.8694963770984289,-0.017128874388254486,0.15813719001790624,0.11969950125207812,1.7531486146095718,1.8717705554585171,1.6049933125278646,0.8654036058483575
6,7,1.4275971811775405,1.5461741262083533,1.5905066271109463,1.183098591549296,1.403978402262222,1.9194840042999641,1.769907374614061,1.5471478463329453,1.6822971788776513,1.6638,1.1079345737451376,1.2804187505757278,1.669013908449237,1.7128928629464042,1.6344287530955088,1.7598023247965584,1.674093024612397,1.0348292892420012,1.1784962120299824,1.3443056012733388,1.5282,1.7270811756722975,1.815232056586538,1.6616861526153948,0.9632070786871925,1.077298270057985,1.1125953641859827,1.4066,1.7192585255412485,1.7860535375676112,1.6998070825295106,0.808564231738035,0.8982624499627163,0.9796,1.3564943479402172,1.6199021207177813,1.6892792618175576,1.6552931029454045,0.8033129829654614,0.8869412058421957,0.9841958991837535,1.32980554085642
7,8,-0.09274835189815869,0.12556081466520713,0.07160029833457639,0.7844584749878583,0.9386548282164442,0.7108940758827009,0.3372014050058542,-0.06461001164144355,0.12851187853729626,0.0807,1.0224492665323146,1.182450189380598,0.9787081559012991,0.49709792875863007,-0.06344956830198782,0.13064875381865884,0.10579955916850345,1.0812110800944814,1.2304975072454458,1.1943049762707345,0.6403,-0.06428341844934109,0.13071959279576773,0.11789901750818743,1.218906595639023,1.3584555617668765,1.3824942396073352,0.7314,-0.045846894014433294,0.14336095398134957,0.12260051083546182,1.298668585822238,1.4320570448871859,1.4036,0.758796838346507,-0.05872756933115823,0.13818023325295786,0.12189949208544965,1.2418562950945653,1.36233519556138,1.3606943304402899,0.7435030979295746
8,9,1.648556490111389,1.777215892446925,1.8282076175317399,1.2903351141330746,1.5256198721489191,2.085782618478179,2.0177084071183633,1.608265424912689,1.744670756091775,1.7255,1.0944368936589022,1.264769790137037,1.6486137384478203,1.7494927104470397,1.5581286393146376,1.682539962026171,1.6322931987783382,0.9678333691217522,1.1031168129136193,1.2831053462722761,1.4655,1.4930895325166957,1.581976718625588,1.5523870634411379,0.824522594916708,0.9250792100581925,1.0241957325177813,1.3142,1.3388991085326167,1.4029424282326048,1.4512060466918613,0.7049298308744152,0.7876588367892989,0.9336,1.2391948366881806,1.3662316476345842,1.4312367749509665,1.5072937196095018,0.6988003244674038,0.7749404888737287,0.9241961491827119,1.2264051100212914
9,10,-0.12730165946806093,0.11145064060066912,0.06320026333443057,0.9429820301117048,1.1242322924162251,0.8473929383921801,0.38410160042333513,-0.07857974388824214,0.1220049479784458,0.0756,1.2024183343487838,1.3867103045803555,1.1326094384119867,0.5608976629264043,-0.07067800013385986,0.12752633077142045,0.09899958750171874,1.2265406914322525,1.3921104251464476,1.2953053971058213,0.6922,-0.059140744973393805,0.13311123377606698,0.11279906000783325,1.3890117827637578,1.5427790876019405,1.474693855442269,0.7775,-0.04160181123531909,0.14520721480365495,0.11870049458539411,1.4346887369557393,1.5775604118552364,1.4777,0.7943966900137917,-0.05872756933115823,0.13822843846253502,0.11629951541868577,1.3709601673568717,1.4994883369166516,1.4290940454414776,0.7781032420968419
10,11,2.275971811775404,2.299761027427884,2.3657098571244046,1.2343856240893638,1.4635446703452746,2.000883325972284,2.273509472956137,2.1958672875436553,2.201782627851019,2.1776,1.020199653184609,1.1810413494519072,1.5395128292735774,1.9500918746171887,2.0689378221002612,2.132661894993852,1.9049920625330725,1.0049388018037364,1.1443710310610864,1.2256051066879445,1.6147,2.1539230741759225,2.156158133582137,1.8776843526303946,1.0119633425127532,1.1316880768712283,1.1118953671026373,1.5002,2.0571671147587383,2.084644265102274,1.819307580448252,0.9715725080964374,1.0762626368575725,1.0763,1.4716938679422171,2.0179445350734095,2.0563378301429185,1.849292294615439,0.9754514793152032,1.0737627035564015,1.0934954437689843,1.46190609127538
11,12,-0.06546942486928847,0.13779621035753378,0.07780032416801737,1.0047595920349686,1.1970959092184148,0.8985925117290688,0.43120179667415287,-0.04976717112922002,0.13555330696348084,0.0838,1.1945446876318133,1.378625730835713,1.1228093567446396,0.571897617093262,-0.05702429556254602,0.13370074627084674,0.1039995666684722,1.238909168992914,1.4052552564606897,1.310905462106092,0.6913,-0.05742652048141138,0.1339318948967579,0.11509904084132631,1.3120852331723172,1.460176265357701,1.4153941025245729,0.763,-0.06961935757747278,0.13249918576700748,0.11060046083525349,1.377473911478949,1.5162055004300488,1.4501,0.7771967616801597,-0.057096247960848286,0.1390479270253469,0.11799950833538193,1.362763096102122,1.4909725073685887,1.4332940279415505,0.7737032237634323
12,13,2.7742668788360993,2.4415534758946054,2.5116104650436046,1.7705682370082567,1.9572401032147455,2.675877701019158,2.643911016295901,2.731955762514552,2.311494124880779,2.2861,1.5139897830060458,1.7239649090485456,2.247218726822723,2.3717901175411766,2.859246369051603,2.3388357235716533,1.9372919279503,1.5811037148378786,1.7625848647115334,1.7506072941970592,1.896,3.080461412092425,2.3405020687499083,1.8183848467929433,1.4984425082389057,1.658662860687395,1.4538939421085746,1.6592,3.1965473326729876,2.3934014158662538,1.8930078875328649,1.500539762504498,1.6460783547149949,1.4919,1.6675930516956181,3.2128874388254482,2.405897907391767,1.8663922233657362,1.5933057251419547,1.7256626242692,1.5159936833596528,1.680607002529177
13,14,-0.06637872243691749,0.13762353340219852,0.07640031833465973,1.3917435648373,1.636242941446017,1.2066899442504646,0.6190025791774133,-0.043655413271245634,0.138156079187021,0.0832,1.4757463560950461,1.684365669822107,1.3373111442595353,0.6861971408452464,-0.04979586373067398,0.13701098423821975,0.10089957958508505,1.432681984109942,1.613645790683547,1.4252059383580766,0.7609,-0.04628406128352559,0.13906688876622392,0.11469904417463186,1.4258498487652926,1.5824175824175821,1.4721938658588922,0.7948,-0.05009197679354748,0.1411550319598938,0.1148004783353264,1.4659949622166246,1.6102631975421418,1.5006,0.7992966695972101,-0.03915171288743882,0.14721871004867723,0.12069949708542882,1.4580540494385863,1.5904848042008501,1.4770938454423108,0.7987033279305329
14,15,3.17617640372812,2.462348714944265,2.5330105542106427,1.1621175327829045,1.3806035030987074,1.8874842709644084,2.356509818790912,2.9650756693830034,2.3196975051924724,2.2942,1.068566340160285,1.23602945559174,1.6112134267785563,2.011091620451581,3.019075028445218,2.3434371891149515,2.029791542535239,1.059566244363324,1.2061988369821477,1.2527052196050816,1.6784,2.9493232384557695,2.3370787395035975,1.9787835101374154,1.0921403096925646,1.2200149511636171,1.1654951437702343,1.5624,3.0063676241686723,2.3878386559860614,1.9841082671177797,1.1000359841669665,1.2159760774583823,1.1578,1.5598935004437484,2.936378466557912,2.3959435316140816,1.981491743784401,1.146565341758101,1.2599038128273343,1.1799950833538193,1.573606556693986
15,16,0.02000454648783815,0.18217418787869444,0.10030041791840799,1.4220495386109764,1.6679600452304995,1.220989825084791,0.6853028554285643,0.025320139697322466,0.17557092990041104,0.1058,1.4015091156207526,1.6061208676286516,1.2761106342552855,0.6773971775117603,-0.010441068201592931,0.15720108815269354,0.11819950750205206,1.3502254670388663,1.5271553696582396,1.376905737107238,0.7353,-0.008571122459912145,0.15794209454211505,0.13949883750968742,1.2167396505801091,1.3571433284910164,1.3524943646068144,0.7429,-0.007641149002405548,0.16220720081683054,0.14290059541914757,1.1799208348326735,1.3032597895716482,1.3158,0.7341969408460798,-0.005709624796084828,0.16421104642462966,0.14899937916925346,1.1475899756649448,1.2604744611991117,1.2948946046058143,0.7229030120958836
16,17,2.9343032507388043,2.4540355529516966,2.52441051837716,0.6131131617289948,0.7382119317221565,1.0092915892367564,1.7869074454476894,2.7694994179278227,2.313446204048434,2.3044,0.5297839433847308,0.625459904957491,0.8212068433903615,1.6088932962779319,2.802222073489057,2.336229791554785,2.222490739621918,0.5576121966931501,0.6463446290037277,0.7373030720961337,1.4951,2.6201921359951434,2.312294773658732,2.1165823618136517,0.6847546386167668,0.7731768960215386,0.7984966729305295,1.4459,2.56912409791991,2.3373662010386216,2.1101087921199673,0.724361281036344,0.8082554127992463,0.8361,1.4538939421085746,2.637846655791191,2.361452704161616,2.086491306286224,0.7848695726422747,0.867429421130268,0.8678963837650677,1.4687061196088314
17,18,0.0936576494657877,0.2271442006752902,0.12470051958549828,1.4628460417678486,1.7100892239554386,1.2475896034199714,0.7263030262626093,0.07945285215366706,0.20864008056199743,0.1261,1.327271875146459,1.5266622956504776,1.2165101375844798,0.6633972358448506,0.053811659192825115,0.19403628936409978,0.14479939666918054,1.36774747691647,1.5450743009449184,1.3820057583573264,0.7472,0.030856040855683723,0.17949031082539946,0.1600986658444513,1.1506478262832378,1.2842691322574653,1.2921946158557673,0.7338,0.017829347672279613,0.17558659742522542,0.156900653752724,1.1270241093918676,1.2460241933484502,1.2763,0.7235969850125625,0.013866231647634583,0.17423773001668103,0.15299936250265625,1.2316099560261282,1.351624564583404,1.343594401689993,0.7470031125129687
18,19,2.8070015912707436,2.4448096699094988,2.551410630877629,-0.9243322000971346,0.0010662968312515572,0.0014999875001041657,1.3070054458560243,2.744179278230501,2.3121680569743743,2.4659,-0.8571026854759338,0.0022107949650228397,0.0031000258335486127,1.2412948279382168,2.7363630279097784,2.332262201366941,2.519389502543739,-0.8771312003435687,0.0019909923651865347,0.0026000108333784724,1.2587,2.545623370593907,2.3004772535207825,2.4262797810018246,-0.7703489684438625,0.0049774365636079615,0.0058999754167690975,1.2226,2.6022357435970007,2.3447991991543966,2.439010162542344,-0.7880532565671103,0.005011833495753863,0.006,1.2241948991879201,2.668026101141925,2.3669480980534137,2.4847896467098054,-0.6455193613115314,0.00847193351946469,0.010099957916842013,1.2460051916882984
19,20,0.01091157081154808,0.17706788362806616,0.09830040958503994,1.0618746964545898,1.264000808434199,0.9321922317314022,0.5920024666769444,0.03928987194412107,0.1835883979104232,0.1146,0.9774569995781975,1.1312984627388933,0.930807756731306,0.5192978362590155,0.06826852285656917,0.20286359061042786,0.1677993008362465,0.9740176079020829,1.1099247222913537,1.1009045871024463,0.6157,0.048855398021499234,0.18980719348551386,0.1947983766801943,0.8147713421515959,0.9148075909678379,1.0592955862683906,0.6357,0.04245082779114194,0.18958940677881433,0.19910082958678996,0.7643037063691974,0.8504326234507273,1.0232,0.6154974354273525,0.05057096247960848,0.19496597013486414,0.1985991725034479,0.8606924817487086,0.9493394104946261,1.0952954362690155,0.643802682511177
20,21,2.2114116844737444,2.2629068315320455,2.3615098396243317,-1.968722680913065,0.0,0.0,1.222005091687882,2.237776484284051,2.219490774586176,2.3671,-1.771570511318367,2.167446044140039e-05,0.0,1.189695042937321,2.158088481360016,2.185977855447073,2.456889762959321,-1.6027485505690358,4.2817040111538386e-05,0.00010000041666840279,1.2036,1.9687868290418198,2.0276660495425305,2.3045807951600406,-1.3077513430544896,0.00036199538644421543,0.0004999979166753472,1.1556,1.9145323333805013,1.966771301434049,2.291009545873108,-1.034184958618208,0.0015333006585183052,0.002,1.1337952758530172,1.992659053833605,2.0353444613720613,2.309890375456769,-0.9815992827562653,0.0016022050438365863,0.001999991666701389,1.1528048033533471
21,22,0.08183678108661059,0.21969442345939777,0.12680052833553473,0.19932005828071883,0.2963050724019033,0.22739810501579152,0.1870007791699132,0.1519208381839348,0.25913850950621886,0.1746,0.16309696770867507,0.2649269299752369,0.23530196084967375,0.1955991850033958,0.14296231845258014,0.25310408174644405,0.2898987920883663,0.0958557010951256,0.20982490506659385,0.28820120083833684,0.2751,0.12856683689868217,0.24113368471958302,0.4115965700285831,0.039005011060448735,0.17952708696467806,0.3456985595893351,0.3821,0.13754068204329986,0.24907736911829056,0.4269017787574115,0.014033825116948541,0.1667864955116628,0.3275,0.37769842625655725,0.12561174551386622,0.24179733123908484,0.42289823792400866,0.020492678136874016,0.16364439461432312,0.32409864958896006,0.3738015575064896
22,23,0.9765855876335532,1.063838053684032,1.1801049171038211,-0.3485186983972803,0.026866498591338255,0.03959967000274998,0.60230250959379,1.0101862630966238,1.1088506843412458,1.3432,-0.15634812766555747,0.07820145327257261,0.12480104000866672,0.6945971058453922,0.9244361153871896,1.0086835054481,1.413194111691201,0.12059265621644837,0.22772242783321692,0.3826015941733091,0.8636,0.8536837970072497,0.9139116714619979,1.3239889667586104,0.18960769265495914,0.2870170920269573,0.46909804542481076,0.8973,0.8753360690533467,0.9236579142447814,1.3197054987729118,0.26988125224901044,0.35320839348614214,0.5783,0.927296136266099,0.9168026101141925,0.9662493233695844,1.2848946462723072,0.38936088460060625,0.45779168225128103,0.6893971275119688,0.9848041033504304
23,24,0.2991588997499432,0.38371286289141393,0.2218009241705174,0.026809130645944635,0.16140806935807886,0.1239989666752777,0.16610069208621703,0.25145518044237486,0.3375935008157871,0.2282,0.019121713455499834,0.1618865450368195,0.14420120167668063,0.18169924291982115,0.1630412957633358,0.26761278432684493,0.3142986904221232,0.0010307064633884476,0.1491317507084882,0.21000087500364584,0.252,0.16199421449233956,0.264557697850161,0.4551962066982775,-0.006500835176741456,0.15316929788920866,0.29739876083849653,0.3791,0.13329559926418566,0.24620007952508735,0.42950178959078994,-0.007556675062972291,0.15454297532797187,0.3089,0.37029845708976217,0.11582381729200653,0.23519321752701253,0.4307982050074792,-0.02766511548477992,0.13767989369845077,0.28559881000495835,0.35750148958953987

==> plots/results/impScore_overEpochs_modelDeitS_pr00_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.0753,0.0033,3.1301,0.7629,0.0546,0.3245,2.4442,9.9819,0.9338,1.2431,0.0702,0.003,2.8884,0.7548,0.0608,0.3466,2.5388,9.9819,0.9786,1.3227,0.0696,0.0005,2.7861,0.7025,0.0691,0.3673,2.7019,9.9819,1.0214,1.349,0.0658,0.0005,2.5957,0.7035,0.074,0.369,2.8646,9.9819,1.0345,1.3376,0.0654,-0.0026,2.5103,0.6458,0.0774,0.364,3.0243,9.9819,1.0591,1.3146,0.0676,-0.0038,2.5387,0.6269,0.0807,0.3577,3.2003,9.9819,1.088,1.2901
1,2,0.2736,-0.0103,9.7384,0.5046,0.0691,0.1484,3.0291,6.3774,1.8643,0.8099,0.2958,-0.0085,9.8648,0.5362,0.0706,0.1564,2.9091,6.293,1.8653,0.8393,0.3053,-0.0078,9.8671,0.5527,0.0758,0.1629,2.9431,6.1909,1.8808,0.8489,0.2897,-0.0069,9.7114,0.5691,0.0765,0.1652,2.9543,6.2461,1.8774,0.8471,0.2873,-0.0074,9.5817,0.5649,0.0775,0.1664,3.0313,6.3755,1.8693,0.8445,0.2853,-0.0056,9.4734,0.5968,0.0772,0.1665,3.0695,6.4896,1.8589,0.8453
2,3,0.2069,-0.003,8.278,0.633,0.0483,0.1265,2.2006,5.4522,1.4602,0.7237,0.2217,-0.0027,8.6447,0.6399,0.0484,0.1262,2.0885,5.0948,1.5111,0.7089,0.235,-0.0019,8.8278,0.6565,0.0509,0.1277,2.0739,4.8688,1.5463,0.6779,0.2511,-0.002,9.0969,0.6558,0.0518,0.1253,2.0948,4.7575,1.5608,0.6615,0.2563,-0.0023,9.0287,0.6508,0.0527,0.1256,2.1508,4.8323,1.5634,0.6531,0.25,-0.0012,8.7466,0.6709,0.0527,0.1243,2.1818,4.8673,1.5618,0.647
3,4,0.2164,-0.0065,8.5874,0.5683,0.0525,0.0961,2.3626,4.1601,1.5509,0.5647,0.2278,-0.0037,8.8198,0.6222,0.0539,0.0956,2.2834,3.8799,1.5778,0.5474,0.2467,-0.0043,9.1211,0.6116,0.0583,0.0957,2.3261,3.6711,1.613,0.5217,0.2421,-0.0039,8.8766,0.6213,0.0602,0.0953,2.3798,3.6406,1.6182,0.5103,0.2439,-0.0055,8.7203,0.5966,0.0615,0.0949,2.4562,3.6734,1.6232,0.5034,0.2317,-0.0061,8.2323,0.5892,0.0631,0.0938,2.5513,3.6951,1.599,0.4992
4,5,0.1995,-0.0033,8.0228,0.6287,0.0571,0.0991,2.544,4.2884,1.5213,0.5795,0.1921,-0.001,7.6492,0.6731,0.0597,0.0987,2.4974,4.0011,1.5136,0.5644,0.1907,-0.0062,7.39,0.5784,0.0648,0.098,2.5511,3.7588,1.505,0.5321,0.1849,-0.0035,7.0308,0.6281,0.0662,0.0974,2.5884,3.7185,1.4868,0.521,0.1878,-0.0038,6.9187,0.6253,0.0672,0.0962,2.6587,3.7225,1.4856,0.5143,0.1788,-0.0075,6.4674,0.5667,0.0677,0.0955,2.7173,3.7593,1.4444,0.5063
5,6,0.2871,-0.0044,9.8412,0.6069,0.0601,0.0863,2.6655,3.7468,1.7899,0.5174,0.2831,-0.004,9.7836,0.6155,0.0613,0.0853,2.5573,3.476,1.7728,0.4953,0.2854,-0.0034,9.7299,0.6296,0.0649,0.0844,2.554,3.2535,1.7621,0.4664,0.2759,-0.0032,9.5503,0.6329,0.065,0.0839,2.5471,3.2234,1.7455,0.4573,0.2603,-0.0033,9.1175,0.6331,0.0658,0.0832,2.608,3.2405,1.7125,0.4504,0.2756,-0.0039,9.314,0.6252,0.0656,0.0823,2.6405,3.2606,1.7183,0.4469
6,7,0.3417,-0.0056,9.9819,0.5844,0.0559,0.0775,2.4967,3.3763,1.7737,0.4691,0.3471,-0.0061,9.9819,0.5771,0.0564,0.0764,2.3763,3.1313,1.7571,0.4462,0.3577,-0.006,9.9819,0.5833,0.0628,0.0758,2.4798,2.9428,1.7671,0.4208,0.3656,-0.0055,9.9819,0.5934,0.0646,0.0747,2.5321,2.8908,1.7836,0.4114,0.3775,-0.0052,9.9819,0.6021,0.0668,0.0746,2.6425,2.9234,1.7984,0.4057,0.3853,-0.006,9.9819,0.5908,0.0662,0.0736,2.6614,2.9343,1.8069,0.4018
7,8,0.3332,-0.0023,9.9743,0.6476,0.0562,0.0783,2.5108,3.4116,1.7852,0.4788,0.332,-0.0036,9.9669,0.6236,0.0565,0.077,2.3806,3.1539,1.7515,0.4538,0.3319,-0.0041,9.9509,0.6162,0.0576,0.0758,2.2992,2.942,1.7351,0.4259,0.3346,-0.0057,9.9417,0.5892,0.0592,0.0762,2.3469,2.9435,1.7308,0.4178,0.3304,-0.0068,9.9002,0.575,0.0594,0.0757,2.3819,2.9647,1.7349,0.4109,0.3428,-0.0082,9.9176,0.555,0.0612,0.0753,2.4807,2.9984,1.7498,0.4065
8,9,0.2717,0.0029,9.7202,0.7534,0.042,0.0761,1.9645,3.3191,1.6197,0.4729,0.2703,0.0012,9.6602,0.7185,0.0425,0.0748,1.881,3.0666,1.583,0.4446,0.2688,-0.001,9.5341,0.6742,0.0424,0.0784,1.797,3.0353,1.5507,0.4369,0.2723,-0.0041,9.4983,0.6172,0.0435,0.0814,1.827,3.1325,1.5501,0.4431,0.2701,-0.0079,9.3152,0.5578,0.0437,0.0847,1.8517,3.294,1.5429,0.4518,0.2801,-0.0117,9.391,0.5028,0.0435,0.0873,1.8706,3.4491,1.5484,0.459
9,10,0.2775,-0.0041,9.7735,0.6126,0.0207,0.0307,1.2362,1.5611,1.4297,0.2332,0.2753,-0.0048,9.7141,0.6006,0.0217,0.0306,1.2237,1.49,1.4155,0.229,0.2838,-0.0057,9.715,0.588,0.0232,0.0335,1.2298,1.5236,1.4117,0.2325,0.2874,-0.0078,9.6885,0.5549,0.0237,0.0367,1.2392,1.6136,1.4158,0.2417,0.2937,-0.0095,9.6566,0.5327,0.0239,0.0404,1.2559,1.7466,1.4222,0.2504,0.3006,-0.0114,9.6652,0.5077,0.0263,0.0432,1.3352,1.8589,1.4405,0.2615
10,11,0.2464,0.0041,9.3521,0.7804,0.0013,-0.0022,0.7207,0.6464,1.2407,0.1219,0.2482,-0.0003,9.3126,0.6871,0.0024,-0.0023,0.7431,0.6476,1.2388,0.1242,0.2543,-0.0065,9.2833,0.5739,0.0034,-0.0016,0.7594,0.663,1.2464,0.1207,0.2624,-0.0108,9.3316,0.5078,0.0043,-0.001,0.7782,0.6736,1.253,0.1178,0.2712,-0.0136,9.3355,0.4723,0.0045,-0.0003,0.7838,0.6868,1.2639,0.1139,0.2748,-0.0185,9.3,0.413,0.0061,0.0002,0.8203,0.6968,1.2754,0.1114
11,12,0.1251,0.0474,5.1218,2.0742,-0.0448,0.0064,0.1352,0.8417,0.5973,0.2193,0.133,0.0508,5.3597,2.1697,-0.0439,0.005,0.1566,0.7988,0.6347,0.2244,0.1493,0.0556,5.8323,2.2838,-0.0424,0.0025,0.1813,0.742,0.7019,0.2259,0.1619,0.0594,6.1804,2.3736,-0.041,0.001,0.1918,0.7113,0.7484,0.2285,0.1714,0.0636,6.3328,2.4491,-0.0416,-0.0003,0.1839,0.6877,0.7833,0.2285,0.1812,0.0665,6.5542,2.5014,-0.041,-0.0011,0.183,0.6727,0.8058,0.228

==> plots/results/impScore_overEpochs_modelDinoV1S_pr00_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.1442,-0.1247,9.9819,0.0,0.0263,0.0581,6.3093,9.9819,8.677,1.1788,0.1711,-0.1334,9.9819,0.0,0.02,0.1354,2.189,9.9819,4.899,1.6644,0.1505,-0.1128,8.0585,0.0021,0.0269,0.2205,1.8726,9.9819,2.4104,1.8096,0.1019,-0.0983,4.4399,0.0138,0.0335,0.255,1.9847,9.9819,1.5419,1.7075,0.0764,-0.089,3.2466,0.0236,0.0383,0.2784,2.0601,9.9819,1.21,1.6396,0.0587,-0.0829,2.6269,0.0268,0.0418,0.2886,2.1509,9.9819,1.0471,1.5551
1,2,0.0653,0.0213,6.32,2.1854,0.0235,0.0196,5.6577,4.7229,3.6432,1.9014,0.1468,0.0255,9.8743,2.2005,0.0321,0.0445,3.3485,4.609,4.4234,1.2631,0.2566,0.024,9.9819,1.5482,0.0397,0.0906,2.6006,5.7453,2.9765,1.1831,0.322,0.0164,9.9819,1.111,0.0429,0.118,2.448,6.4502,2.6446,1.1847,0.3336,0.0127,9.9819,0.9948,0.0443,0.1317,2.3274,6.5919,2.3652,1.1622,0.3219,0.0056,9.9819,0.8223,0.0464,0.1427,2.3503,6.8789,2.1439,1.1335
2,3,0.0114,-0.0058,1.3946,0.4513,0.0207,0.0105,4.9866,2.6015,1.8629,0.3221,0.0557,0.0032,4.5606,0.8339,0.0312,0.0274,3.263,2.8897,2.4531,0.5969,0.1349,0.0036,7.2921,0.7973,0.0439,0.0661,2.846,4.2104,2.4418,0.8071,0.1886,0.0065,8.0481,0.8441,0.0463,0.0868,2.6161,4.768,2.3526,0.8772,0.2223,0.0066,8.9147,0.8421,0.0462,0.0996,2.4144,5.008,2.2228,0.8838,0.2505,0.0061,9.6567,0.8338,0.0474,0.111,2.3925,5.3778,2.1042,0.8942
3,4,-0.0565,-0.013,0.0041,0.2494,0.0121,0.0005,2.9696,0.7538,0.862,0.1286,0.0626,0.0048,5.1174,0.9079,0.017,0.0104,1.9144,1.3689,1.6277,0.3105,0.1862,0.0296,9.3822,1.7948,0.0296,0.0462,2.0218,2.9835,2.58,0.6876,0.2246,0.0239,9.1835,1.3407,0.037,0.0688,2.1567,3.8006,2.3861,0.7633,0.24,0.015,9.3411,1.0575,0.0421,0.083,2.2303,4.1844,2.2294,0.7658,0.2535,0.008,9.6933,0.8831,0.0466,0.0941,2.3609,4.5695,2.0967,0.7706
4,5,-0.0383,-0.0537,0.024,0.0054,0.0057,-0.0018,1.6049,0.4998,0.4502,0.0572,0.0175,-0.0483,1.6449,0.0189,0.0092,-0.0001,1.2752,0.69,0.7365,0.1074,0.0859,-0.0163,4.689,0.3439,0.027,0.0151,1.8788,1.281,1.5169,0.2399,0.1337,-0.0026,5.8014,0.6384,0.0411,0.0317,2.3568,1.9003,1.7814,0.3665,0.1711,-0.004,7.1241,0.6135,0.0482,0.0459,2.5099,2.4025,1.9418,0.4338,0.2046,-0.0059,8.6108,0.5736,0.0565,0.0557,2.8022,2.7672,2.057,0.4695
5,6,-0.0207,-0.014,0.1257,0.2293,0.0063,-0.0006,1.7066,0.6238,0.5178,0.1668,0.0191,-0.0126,1.7506,0.3053,0.008,-0.0001,1.1926,0.6891,0.7949,0.1642,0.0817,-0.0069,4.4676,0.5214,0.0178,0.0101,1.4115,1.0654,1.3385,0.2318,0.1364,-0.0098,5.9169,0.5025,0.0274,0.0268,1.7066,1.6799,1.5946,0.3159,0.1682,-0.0113,7.0092,0.4841,0.033,0.0415,1.8328,2.2048,1.6984,0.3911,0.2012,-0.0116,8.4991,0.4727,0.0385,0.0525,2.0127,2.6227,1.7896,0.4369
6,7,-0.0099,-0.0258,0.3245,0.0784,0.0101,-0.0011,2.5122,0.5716,0.9343,0.1149,0.0279,-0.0277,2.3782,0.0983,0.0133,-0.0013,1.6038,0.6276,1.1251,0.121,0.1128,-0.0124,6.1374,0.4105,0.011,0.0025,1.1011,0.7763,1.5368,0.1716,0.1821,-0.0056,7.7983,0.5782,0.0094,0.0124,0.983,1.0904,1.697,0.228,0.2312,-0.0055,9.1466,0.584,0.0135,0.0243,1.0879,1.4785,1.7944,0.2766,0.2785,-0.0064,9.8855,0.5634,0.0185,0.0343,1.2394,1.8386,1.771,0.3192
7,8,-0.0145,-0.0029,0.2189,0.5602,0.0045,-0.0005,1.3695,0.6383,0.4432,0.2626,0.0051,-0.0024,0.9257,0.6003,0.006,-0.001,1.0501,0.6437,0.5868,0.218,0.0565,0.0043,3.1287,0.8179,0.0048,0.0019,0.8574,0.756,0.8747,0.2152,0.1008,0.0036,4.3921,0.774,0.0094,0.0076,0.9838,0.9248,1.0882,0.2239,0.1338,0.0018,5.6071,0.7305,0.015,0.0162,1.1407,1.1803,1.2481,0.2453,0.1639,0.0006,7.0741,0.707,0.022,0.0256,1.3633,1.4953,1.387,0.2787
8,9,-0.0148,-0.1317,0.2123,0.0,0.0054,-0.0043,1.5399,0.3044,0.4927,0.026,-0.0005,-0.0845,0.672,0.001,0.0041,-0.0045,0.9287,0.486,0.5225,0.0718,0.035,-0.0336,2.0479,0.148,0.0023,-0.0023,0.7679,0.6232,0.6565,0.1216,0.0762,-0.0106,3.346,0.4892,0.0005,0.0005,0.7072,0.7059,0.8128,0.1593,0.1155,-0.0023,4.8481,0.6451,0.0023,0.0037,0.7533,0.7907,0.9877,0.1791,0.1564,0.0002,6.7614,0.6968,0.0061,0.0085,0.8522,0.9198,1.1815,0.1906
9,10,-0.018,-0.0028,0.16,0.5675,0.0068,-0.0,1.8173,0.6893,0.511,0.2675,-0.0132,-0.0042,0.2919,0.5375,0.0097,-0.0002,1.3183,0.6804,0.5593,0.2196,0.0119,-0.0058,1.0692,0.5471,0.0015,-0.0003,0.7425,0.6836,0.4682,0.179,0.0426,-0.0063,1.996,0.5655,-0.0013,-0.0004,0.6592,0.6833,0.5645,0.1681,0.0698,-0.0065,2.9816,0.5652,-0.0032,-0.0004,0.6164,0.6839,0.6671,0.1577,0.0987,-0.0066,4.3026,0.5594,-0.0045,-0.0004,0.5893,0.684,0.767,0.1461
10,11,-0.0112,-0.1809,0.29,0.0,0.0041,-0.004,1.3002,0.3204,0.4426,0.024,-0.0106,-0.0925,0.35,0.0005,0.0129,-0.0028,1.5705,0.5588,0.6398,0.0812,0.0031,-0.0029,0.7825,0.6166,0.0089,-0.0014,1.0165,0.6489,0.5345,0.1674,0.0229,0.0094,1.3107,0.9191,-0.0007,-0.0014,0.6739,0.6545,0.4677,0.1928,0.0409,0.0142,1.8813,1.0336,-0.0074,0.003,0.5237,0.77,0.4688,0.2042,0.0605,0.0172,2.6981,1.1355,-0.0135,0.0075,0.4179,0.8917,0.4992,0.216
11,12,-0.0098,0.0003,0.3274,0.7094,0.0031,-0.0,1.1367,0.6891,0.4891,0.2243,-0.0118,0.0023,0.3236,0.7933,0.0096,0.0001,1.3106,0.6957,0.5509,0.2626,-0.0028,-0.0072,0.6186,0.5166,0.0208,-0.0008,1.5568,0.6666,0.6746,0.1767,0.0137,-0.0058,1.035,0.5753,0.0245,-0.0021,1.5778,0.6368,0.7214,0.16,0.0325,-0.0024,1.5906,0.6437,0.0184,-0.0036,1.2607,0.6065,0.6767,0.1504,0.0531,-0.0001,2.4047,0.6904,0.0066,-0.0048,0.8669,0.5843,0.6058,0.1395

==> plots/results/impScore_overEpochs_modelDinoV1S_pr50_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,0.143,-0.1248,9.9819,0.0,0.0254,0.0601,5.8935,9.9819,8.5158,1.1812,0.1732,-0.1308,9.9819,0.0,0.0198,0.1378,2.1387,9.9819,4.6313,1.5821,0.1454,-0.1051,7.3924,0.0045,0.0256,0.2217,1.7948,9.9819,1.941,1.4776,0.1013,-0.0747,4.2795,0.042,0.0334,0.2612,1.9458,9.9819,1.3247,1.369,0.0681,-0.0641,2.8665,0.0689,0.037,0.2825,1.9803,9.9819,1.1417,1.3298,0.0588,-0.0643,2.6281,0.0594,0.0404,0.2933,2.0651,9.9819,1.0809,1.2884
1,2,0.0668,0.0227,6.5146,2.3287,0.0239,0.02,5.5606,4.6697,3.6898,1.9062,0.1458,0.0281,9.8458,2.3721,0.032,0.0447,3.285,4.5498,4.1888,1.2262,0.2726,0.0276,9.9819,1.636,0.0404,0.0904,2.6245,5.6965,2.4941,1.1593,0.3323,0.0138,9.9819,1.0264,0.0435,0.1146,2.4237,6.1245,1.7996,1.1226,0.3396,0.0067,9.9819,0.8399,0.0456,0.1286,2.3587,6.3472,1.7013,1.0966,0.3223,0.0027,9.9819,0.7543,0.0462,0.1374,2.3078,6.5301,1.6107,1.0741
2,3,0.0111,-0.0061,1.3753,0.4379,0.0209,0.0108,4.8693,2.597,1.868,0.3356,0.061,0.0031,4.9366,0.8277,0.0313,0.032,3.2168,3.2905,2.3837,0.6917,0.1448,0.0108,7.3625,1.007,0.0449,0.0727,2.8914,4.597,2.0676,0.9829,0.2004,0.0055,8.2501,0.8154,0.0479,0.0914,2.6426,4.9034,1.7022,1.0036,0.2324,0.0024,9.0736,0.7448,0.0498,0.1023,2.548,5.0707,1.6659,0.9856,0.254,-0.0006,9.6961,0.6803,0.0518,0.1103,2.5512,5.2615,1.6251,0.9669
3,4,-0.0521,-0.0121,0.0061,0.2668,0.012,0.0007,2.8585,0.7813,0.8502,0.1391,0.0702,0.0085,5.6649,1.0969,0.0176,0.0104,1.9458,1.355,1.7031,0.3734,0.1995,0.0328,9.4214,1.8562,0.0313,0.0419,2.1058,2.7165,2.2052,0.8093,0.2399,0.0266,9.358,1.4015,0.0395,0.0639,2.2287,3.4539,1.7363,0.9004,0.2541,0.0145,9.5153,1.0365,0.0431,0.0776,2.2458,3.8645,1.6614,0.8844,0.2609,0.0066,9.7658,0.8464,0.0458,0.0859,2.2904,4.1141,1.6019,0.8716
4,5,-0.0372,-0.0529,0.0258,0.0056,0.0058,-0.0017,1.5734,0.515,0.4571,0.0615,0.0205,-0.0469,1.8345,0.0222,0.009,0.0001,1.2535,0.699,0.7939,0.1319,0.1006,-0.019,5.1622,0.3192,0.0256,0.0136,1.7989,1.212,1.4472,0.3871,0.1528,-0.0084,6.411,0.5326,0.0399,0.0308,2.2519,1.8252,1.5164,0.6297,0.1921,-0.0062,7.8012,0.574,0.0482,0.0462,2.4741,2.386,1.5733,0.6883,0.2244,-0.0039,9.172,0.6121,0.0559,0.0584,2.7366,2.8457,1.6068,0.7253
5,6,-0.0214,-0.0141,0.1157,0.2244,0.0066,-0.0006,1.7333,0.626,0.5218,0.172,0.0211,-0.0127,1.8704,0.3071,0.0081,0.0001,1.1876,0.6968,0.8297,0.1929,0.0946,-0.0044,4.8587,0.5859,0.0189,0.0093,1.4588,1.0307,1.3498,0.3952,0.1546,-0.0066,6.4858,0.5631,0.0257,0.0242,1.6021,1.5406,1.454,0.5903,0.1945,-0.0087,7.8893,0.53,0.0324,0.0373,1.79,1.9928,1.4986,0.6346,0.2231,-0.0081,9.1413,0.5329,0.0367,0.0502,1.9127,2.4812,1.5139,0.6777
6,7,-0.0097,-0.0249,0.3257,0.0841,0.0101,-0.001,2.4461,0.5832,0.92,0.1207,0.0288,-0.0243,2.418,0.1308,0.0118,-0.0008,1.4609,0.651,1.0552,0.1512,0.1178,-0.0051,6.0329,0.5696,0.0117,0.0036,1.1271,0.814,1.4168,0.3472,0.1865,-0.0015,7.7472,0.6623,0.014,0.0122,1.136,1.0735,1.4946,0.5234,0.2382,-0.0038,9.2128,0.6169,0.0171,0.0215,1.2037,1.3606,1.5308,0.5474,0.2831,-0.0067,9.9042,0.5588,0.0222,0.0318,1.3588,1.7167,1.5028,0.5774
7,8,-0.0136,-0.0032,0.235,0.5485,0.0044,-0.0005,1.3268,0.6375,0.4583,0.2675,0.0061,-0.0022,0.97,0.6096,0.0059,-0.0008,1.0397,0.6518,0.6275,0.2495,0.0593,0.0037,3.0925,0.7912,0.0057,0.0012,0.8903,0.7319,1.0108,0.3651,0.1098,0.0042,4.6289,0.7858,0.0078,0.0053,0.9227,0.8455,1.1827,0.4972,0.1404,0.0032,5.7771,0.7608,0.0132,0.0129,1.0718,1.0644,1.2523,0.5145,0.1668,0.0025,7.1854,0.7487,0.0189,0.0222,1.2432,1.3568,1.3152,0.5403
8,9,-0.0148,-0.1332,0.2117,0.0,0.006,-0.0044,1.6132,0.3085,0.5095,0.0288,0.0003,-0.0874,0.7069,0.0009,0.0057,-0.0043,1.0262,0.4986,0.5946,0.0901,0.0365,-0.0251,2.0183,0.2432,0.0038,-0.0012,0.8208,0.655,0.8412,0.2566,0.0725,0.0005,3.1005,0.7029,0.0028,0.0007,0.7696,0.7122,1.0024,0.4618,0.1072,0.0041,4.4273,0.7821,0.0033,0.0025,0.779,0.7569,1.0917,0.4627,0.1453,0.0061,6.2886,0.8332,0.0045,0.0056,0.8072,0.8353,1.1843,0.4631
9,10,-0.0178,-0.0027,0.1612,0.5685,0.0072,-0.0001,1.8535,0.6807,0.5228,0.2745,-0.0116,-0.004,0.3294,0.5442,0.0099,-0.0003,1.3154,0.6788,0.5987,0.2499,0.0152,-0.0052,1.1574,0.5692,0.0018,-0.0002,0.7516,0.6857,0.6826,0.325,0.0398,-0.0053,1.8489,0.5868,-0.0002,-0.0002,0.6866,0.6878,0.834,0.4434,0.0639,-0.0056,2.7032,0.584,-0.0005,-0.0002,0.6807,0.6874,0.887,0.4268,0.0857,-0.0053,3.7439,0.5837,-0.0031,-0.0003,0.6213,0.6869,0.9376,0.4093
10,11,-0.0111,-0.1813,0.2902,0.0,0.0038,-0.0041,1.2304,0.3285,0.4479,0.0268,-0.0094,-0.1002,0.3842,0.0003,0.013,-0.0028,1.5599,0.5593,0.673,0.0999,0.0053,-0.0245,0.8391,0.2498,0.0088,-0.0012,1.0103,0.6547,0.7029,0.2606,0.0191,-0.0023,1.1753,0.6449,0.001,-0.0012,0.7191,0.6614,0.7391,0.4416,0.0285,0.009,1.4446,0.8953,-0.0016,0.0017,0.6549,0.7355,0.733,0.4706,0.0412,0.0132,1.9427,1.0203,-0.0051,0.0044,0.5783,0.8028,0.7339,0.4756
11,12,-0.0093,0.0003,0.3385,0.7092,0.0031,-0.0001,1.1211,0.6818,0.4924,0.2325,-0.0102,0.0047,0.3638,0.902,0.0089,0.0003,1.2454,0.7062,0.5725,0.309,-0.0005,-0.0068,0.6798,0.534,0.0164,-0.0024,1.3393,0.6198,0.7656,0.3091,0.0116,-0.0124,0.9678,0.4654,0.016,-0.0042,1.2126,0.5863,0.8289,0.4021,0.0288,-0.0113,1.4531,0.4864,0.0139,-0.0045,1.097,0.5871,0.8294,0.3926,0.044,-0.0111,2.0481,0.4806,0.0101,-0.004,0.9639,0.6028,0.8375,0.3798

==> plots/results/impScore_overEpochs_modelScratchS_pr00_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,-0.0826,-0.1896,0.0,0.0,0.019,-0.0021,9.9819,0.1881,5.712,0.204,-0.006,-0.127,0.392,0.0,0.016,-0.0001,9.9819,0.6619,5.5771,0.191,0.0542,-0.0893,3.3853,0.004,0.0103,0.1918,1.14,9.9819,1.5143,3.1491,0.0485,-0.0537,2.5675,0.0614,0.015,0.2415,1.2198,9.9819,1.2404,3.2897,0.0472,-0.0316,2.4585,0.1861,0.0204,0.2734,1.3446,9.9819,1.1193,3.0457,0.0385,-0.0196,1.9952,0.3297,0.0234,0.2919,1.4054,9.9819,1.0978,3.0116
1,2,0.0272,0.009,9.9819,4.6117,0.0,0.0,0.6931,0.6931,2.524,3.362,0.1137,0.0025,9.9819,0.8584,0.0,0.0,0.6931,0.6931,4.1692,0.7713,0.2263,0.0052,9.9819,0.866,0.0,0.0,0.6931,0.6931,2.4398,0.3094,0.2727,0.0029,9.9819,0.7715,0.0,0.0,0.6931,0.6931,2.0249,0.2915,0.2791,0.0013,9.9819,0.7259,0.0,0.0,0.6931,0.6931,1.793,0.2606,0.2916,0.0008,9.9819,0.7117,0.0,0.0,0.6931,0.6931,1.7028,0.2539
2,3,-0.0267,0.0162,0.0,8.1769,0.0,0.0,0.6931,0.6931,0.5577,1.5066,0.0376,0.0257,4.6315,3.2065,0.0,0.0,0.6931,0.6931,1.4598,1.0671,0.1162,0.0252,7.1293,1.7512,0.0,0.0,0.6931,0.6931,1.8272,0.4169,0.1516,0.0197,7.6784,1.3206,0.0,0.0,0.6931,0.6931,1.67,0.3379,0.1701,0.0151,8.3234,1.1431,0.0,0.0,0.6931,0.6931,1.5473,0.2899,0.1659,0.0124,7.8414,1.0346,0.0,0.0,0.6931,0.6931,1.4345,0.2757
3,4,-0.0347,0.004,0.0,2.198,0.0,0.0,0.6931,0.6931,0.5592,0.3792,0.0166,0.0178,2.1616,2.2967,0.0,0.0,0.6931,0.6931,0.8381,0.6756,0.0799,0.0192,4.9439,1.4523,0.0,0.0,0.6931,0.6931,1.3514,0.3829,0.118,0.0145,6.042,1.1323,0.0,0.0,0.6931,0.6931,1.403,0.3187,0.1301,0.0102,6.4982,0.9803,0.0,0.0,0.6931,0.6931,1.3025,0.2799,0.1338,0.0073,6.3963,0.8838,0.0,0.0,0.6931,0.6931,1.2431,0.2651
4,5,-0.0225,-0.0015,0.0,0.3876,0.0,0.0,0.6931,0.6931,0.5592,0.2975,0.0214,0.0132,2.7059,1.8037,0.0,0.0,0.6931,0.6931,1.1663,0.4835,0.073,0.0188,4.5249,1.4341,0.0,0.0,0.6931,0.6931,1.3007,0.369,0.1091,0.0107,5.5952,1.0045,0.0,0.0363,0.6931,2.2202,1.3145,0.547,0.134,0.005,6.6862,0.8276,0.0,0.0525,0.6931,2.7544,1.3134,0.8943,0.1562,0.0002,7.4227,0.6988,0.0,0.0586,0.6931,2.8694,1.3642,0.9009
5,6,-0.0439,0.0057,0.0,2.9783,0.0,0.0,0.6931,0.6931,0.5592,0.5963,0.0008,0.0134,0.7452,1.8287,0.0,0.0,0.6931,0.6931,0.5011,0.6085,0.0611,0.0196,3.7983,1.471,0.0,0.0,0.6931,0.6931,1.1315,0.3732,0.0979,0.0161,5.0282,1.1902,0.0,0.0,0.6931,0.6931,1.2264,0.3293,0.1186,0.0096,5.9317,0.9639,0.0,0.0,0.6931,0.6931,1.2151,0.2809,0.1321,0.0018,6.317,0.7369,0.0,0.0,0.6931,0.6931,1.2307,0.2578
6,7,-0.0365,0.0123,0.0,6.2981,0.0,0.0,0.6931,0.6931,0.5592,1.2688,0.012,0.0227,1.6817,2.8593,0.0,0.0,0.6931,0.6931,0.7618,0.9194,0.0721,0.0224,4.4653,1.6094,0.0,0.0,0.6931,0.6931,1.2827,0.398,0.1208,0.0163,6.1816,1.1972,0.0,0.0,0.6931,0.6931,1.405,0.3296,0.1536,0.0096,7.6088,0.962,0.0,0.0,0.6931,0.6931,1.4419,0.2797,0.178,0.0006,8.3377,0.7079,0.0,0.0,0.6931,0.6931,1.4765,0.2561
7,8,-0.0594,0.0089,0.0,4.6003,0.0,0.0,0.6931,0.6931,0.5592,1.0888,0.0056,0.022,1.095,2.7787,0.0,0.0,0.6931,0.6931,0.5483,0.8606,0.0954,0.0272,5.8907,1.8519,0.0,0.0,0.6931,0.6931,1.5281,0.4179,0.1606,0.0226,8.084,1.4315,0.0,0.0,0.6931,0.6931,1.6912,0.3471,0.2046,0.0165,9.4299,1.1915,0.0,0.0,0.6931,0.6931,1.7,0.2955,0.2469,0.0062,9.8547,0.8523,0.0,0.0,0.6931,0.6931,1.6811,0.2657
8,9,-0.0976,0.0084,0.0,4.3178,0.0,0.0,0.6931,0.6931,0.5592,0.6303,-0.0249,0.0244,0.0454,3.0465,0.0,0.0,0.6931,0.6931,0.4055,0.8511,0.0776,0.029,4.806,1.9473,0.0,0.0,0.6931,0.6931,1.2616,0.4305,0.1318,0.0285,6.7275,1.6702,0.0,0.0,0.6931,0.6931,1.4878,0.3663,0.169,0.0233,8.2792,1.4374,0.0,0.0347,0.6931,1.934,1.5262,0.6756,0.2016,0.0176,9.1331,1.2016,0.0,0.0408,0.6931,2.0881,1.5796,0.6968
9,10,-0.0901,-0.0173,0.0,0.0001,0.0,0.0,0.6931,0.6931,0.5592,0.28,-0.0362,0.0112,0.0116,1.6067,0.0,0.0,0.6931,0.6931,0.4022,0.3919,0.0777,0.0339,4.8126,2.2121,0.0,0.0,0.6931,0.6931,1.2391,0.4447,0.1521,0.042,7.7013,2.2672,0.0,0.0113,0.6931,1.0729,1.613,0.4894,0.2086,0.0406,9.5114,2.1605,0.0129,0.0134,1.0756,1.094,1.9228,0.4783,0.262,0.0363,9.9268,1.9053,0.0158,0.0178,1.1431,1.2069,1.9557,0.4813
10,11,-0.0654,-0.0114,0.0,0.0029,-0.0,0.0,0.6931,0.6931,0.5592,0.2802,-0.0485,0.006,0.0025,1.1292,0.0,0.0,0.6931,0.6931,0.4012,0.3457,0.0056,0.0322,0.8807,2.1184,0.0026,-0.0,0.7944,0.6931,0.6445,0.427,0.0558,0.035,2.9172,1.9515,0.0,0.0005,0.6933,0.7064,0.876,0.3966,0.1003,0.0345,5.0312,1.8953,-0.0006,-0.0005,0.6773,0.6797,1.0727,0.3386,0.1401,0.0329,6.6897,1.7688,0.0004,-0.0002,0.7018,0.6886,1.2492,0.3196
11,12,-0.0843,-0.0518,0.0,0.0,0.0,0.0,0.6931,0.6931,0.5592,0.28,-0.065,-0.0287,0.0003,0.0288,0.0,0.0,0.6931,0.6931,0.4011,0.2026,-0.0295,0.0105,0.1494,1.0708,0.0127,0.0,1.2609,0.6931,1.0498,0.3108,0.0074,0.0277,0.9014,1.6375,0.0027,-0.0016,0.7749,0.6488,0.6571,0.3474,0.0359,0.0369,1.9552,1.997,-0.003,-0.0087,0.6199,0.494,0.6378,0.2891,0.0631,0.0433,3.0774,2.1947,-0.005,-0.0128,0.5806,0.4319,0.7274,0.2727

==> plots/results/impScore_overEpochs_modelScratchS_pr50_sepAttnMlp.csv <==
idx,blockidx,e6attnimpblockclsBt,e6mlpimpblockclsBt,e6attnimpblockclsAt,e6mlpimpblockclsAt,e6attnimpblockpatBt,e6mlpimpblockpatBt,e6attnimpblockpatAt,e6mlpimpblockpatAt,e6attnimpblockfinal,e6mlpimpblockfinal,e10attnimpblockclsBt,e10mlpimpblockclsBt,e10attnimpblockclsAt,e10mlpimpblockclsAt,e10attnimpblockpatBt,e10mlpimpblockpatBt,e10attnimpblockpatAt,e10mlpimpblockpatAt,e10attnimpblockfinal,e10mlpimpblockfinal,e20attnimpblockclsBt,e20mlpimpblockclsBt,e20attnimpblockclsAt,e20mlpimpblockclsAt,e20attnimpblockpatBt,e20mlpimpblockpatBt,e20attnimpblockpatAt,e20mlpimpblockpatAt,e20attnimpblockfinal,e20mlpimpblockfinal,e30attnimpblockclsBt,e30mlpimpblockclsBt,e30attnimpblockclsAt,e30mlpimpblockclsAt,e30attnimpblockpatBt,e30mlpimpblockpatBt,e30attnimpblockpatAt,e30mlpimpblockpatAt,e30attnimpblockfinal,e30mlpimpblockfinal,e40attnimpblockclsBt,e40mlpimpblockclsBt,e40attnimpblockclsAt,e40mlpimpblockclsAt,e40attnimpblockpatBt,e40mlpimpblockpatBt,e40attnimpblockpatAt,e40mlpimpblockpatAt,e40attnimpblockfinal,e40mlpimpblockfinal,e50attnimpblockclsBt,e50mlpimpblockclsBt,e50attnimpblockclsAt,e50mlpimpblockclsAt,e50attnimpblockpatBt,e50mlpimpblockpatBt,e50attnimpblockpatAt,e50mlpimpblockpatAt,e50attnimpblockfinal,e50mlpimpblockfinal
0,1,-0.0719,-0.1849,0.0,0.0,0.019,0.0,9.9819,0.6931,5.596,0.2699,-0.0052,-0.1199,0.4394,0.0,0.0151,0.0,9.9819,0.6931,4.9603,0.2135,0.0678,-0.0715,4.1533,0.0126,0.0075,0.1206,1.2176,9.9819,1.7226,1.3526,0.0355,-0.0224,1.9435,0.2807,0.013,0.2446,1.131,9.9819,0.94,1.5513,0.018,-0.0081,1.1989,0.5211,0.0176,0.2734,1.2433,9.9819,0.8494,1.4347,0.0105,-0.0004,0.9542,0.6834,0.0218,0.2893,1.353,9.9819,0.8025,1.3624
1,2,0.0122,0.0067,9.5474,5.8197,0.0,0.0,0.6931,0.6931,1.2973,3.4138,0.1213,0.0044,9.9819,0.9776,0.0,0.0,0.6931,0.6931,3.5589,0.7451,0.2291,0.0038,9.9819,0.8165,0.0,0.0,0.6931,0.6931,1.675,0.3587,0.2779,0.0027,9.9819,0.7627,0.0281,0.0489,1.7912,2.8566,1.6149,0.8582,0.2991,0.0014,9.9819,0.7259,0.0346,0.0602,1.9267,3.1243,1.5658,0.8317,0.3153,0.0022,9.9819,0.7439,0.0386,0.0668,2.0097,3.2728,1.5358,0.8063
2,3,-0.0207,0.0161,0.0,9.9819,0.0,0.0,0.6931,0.6931,0.5622,1.8216,0.05,0.0233,5.763,2.7564,0.0077,0.0,7.0633,0.6931,2.2615,0.991,0.1248,0.0227,7.538,1.6097,0.0223,0.0,2.6566,0.6931,3.2192,0.4568,0.1543,0.0139,7.6711,1.104,0.0224,0.0717,1.5285,4.1156,1.4484,1.0271,0.163,0.0118,7.5391,1.007,0.025,0.0879,1.5246,4.5104,1.3758,0.9972,0.1573,0.0084,6.9373,0.8959,0.0281,0.0948,1.5876,4.5929,1.3134,0.9498
3,4,-0.0274,0.0046,0.0,4.014,0.0,0.0,0.6931,0.6931,0.5617,0.4359,0.0193,0.0183,2.3276,2.2235,0.0,0.0,0.6931,0.6931,0.9529,0.7003,0.0814,0.0173,4.9754,1.3544,0.0,0.0,0.6931,0.6931,1.1255,0.425,0.1202,0.006,6.0364,0.8554,0.0218,0.0,1.5017,0.6931,1.334,0.4933,0.1308,0.0024,6.1054,0.7512,0.0214,0.0067,1.3855,0.8788,1.2561,0.4665,0.1346,-0.0004,5.9617,0.6838,0.0214,0.0583,1.3406,2.8799,1.2189,0.7567
4,5,-0.0204,-0.0021,0.0,0.151,0.0,0.0,0.6931,0.6931,0.5622,0.29,0.0204,0.0116,2.444,1.5727,0.0,0.0,0.6931,0.6931,1.1228,0.4831,0.0724,0.0166,4.4325,1.3217,0.0,0.0,0.6931,0.6931,1.0815,0.4198,0.1041,0.0076,5.2388,0.9015,0.0,0.0437,0.6931,2.5788,1.1108,0.8245,0.1285,0.0035,5.9983,0.7782,0.0,0.0513,0.6931,2.6956,1.131,0.78,0.1435,-0.003,6.3481,0.6287,0.0,0.0534,0.6931,2.6583,1.1413,0.7287
5,6,-0.042,0.006,0.0,5.1704,0.0,0.0,0.6931,0.6931,0.5617,0.8552,0.0052,0.0144,1.0379,1.8308,0.0,0.0,0.6931,0.6931,0.585,0.663,0.0661,0.0219,4.0531,1.5727,0.0,0.0,0.6931,0.6931,1.0257,0.4433,0.1077,0.0143,5.4182,1.1184,0.0328,0.0,2.0199,0.6931,1.38,0.515,0.1259,0.0099,5.877,0.9505,0.0389,0.0596,2.1185,3.0955,1.3646,0.8399,0.1434,0.001,6.3418,0.7166,0.0429,0.0623,2.1935,3.0612,1.36,0.7815
6,7,-0.0344,0.0114,0.0,9.2603,0.0,0.0,0.6931,0.6931,0.5628,1.4355,0.0144,0.0238,1.8305,2.8077,0.0,0.0,0.6931,0.6931,0.8057,0.8964,0.0812,0.0265,4.9648,1.7994,0.0,0.0286,0.6931,3.3589,1.1137,1.2509,0.1328,0.0203,6.6542,1.3303,0.0,0.0414,0.6931,2.4588,1.214,0.8426,0.1698,0.0098,7.828,0.9478,0.0,0.0471,0.6931,2.4986,1.2566,0.7642,0.194,0.0017,8.3892,0.7326,0.0,0.0501,0.6931,2.5108,1.2801,0.7184
7,8,-0.0567,0.0087,0.0,7.4715,0.0,0.0,0.6931,0.6931,0.5617,1.283,0.0068,0.0225,1.1626,2.6682,0.0,0.0,0.6931,0.6931,0.6087,0.845,0.1071,0.026,6.5138,1.772,0.0,0.0201,0.6931,2.4255,1.2759,0.7841,0.182,0.0232,8.8081,1.4408,0.0,0.0313,0.6931,1.9476,1.3672,0.7721,0.2246,0.0154,9.531,1.1166,0.0388,0.0365,2.1161,2.0142,1.5417,0.707,0.2673,0.0086,9.8564,0.9029,0.051,0.0402,2.5482,2.0798,1.5843,0.6704
8,9,-0.0932,0.0089,0.0,7.6034,0.0,0.0,0.6931,0.6931,0.5617,0.8299,-0.0171,0.0239,0.1302,2.8225,0.0,0.0,0.6931,0.6931,0.4365,0.8425,0.0884,0.0297,5.3971,1.9636,0.0,0.0,0.6931,0.6931,1.1549,0.4864,0.1586,0.0257,7.8637,1.5372,0.0,0.0,0.6931,0.6931,1.298,0.5508,0.2002,0.0239,8.9424,1.4017,0.0,0.0297,0.6931,1.7194,1.3314,0.6814,0.2315,0.02,9.4367,1.2319,0.0389,0.0329,2.026,1.7764,1.4998,0.6494
9,10,-0.0866,-0.0164,0.0,0.0,0.0,0.0,0.6931,0.6931,0.5617,0.2844,-0.0302,0.0134,0.0301,1.7356,0.0,-0.0,0.6931,0.6931,0.4228,0.4498,0.0904,0.0379,5.5171,2.4093,0.0,0.0024,0.6931,0.842,1.1527,0.626,0.1746,0.0387,8.5344,2.0822,0.0037,0.0028,0.8046,0.7759,1.3503,0.6093,0.2237,0.0302,9.5149,1.6318,0.0114,0.0037,1.0262,0.7935,1.4247,0.5481,0.2728,0.0251,9.8857,1.3991,0.014,0.0057,1.0895,0.8413,1.4254,0.5181
10,11,-0.063,-0.0108,0.0,0.0001,-0.0,0.0,0.6931,0.6931,0.5617,0.2844,-0.0423,0.0082,0.0075,1.2731,0.0,0.0,0.6931,0.6931,0.422,0.3906,0.0173,0.0375,1.3571,2.3896,0.0033,0.0019,0.9022,0.812,0.8798,0.6216,0.0661,0.0414,3.3632,2.2029,0.0007,-0.0004,0.7148,0.6829,0.9551,0.6016,0.0926,0.0354,4.3424,1.8316,-0.0002,-0.0011,0.6874,0.6646,1.0013,0.539,0.1223,0.0324,5.4254,1.6512,-0.0011,-0.0011,0.6661,0.6659,1.0655,0.5079
11,12,-0.0817,-0.0501,0.0,0.0,0.0,0.0,0.6931,0.6931,0.5617,0.2843,-0.056,-0.0259,0.0016,0.0491,0.0,0.0,0.6931,0.6931,0.4203,0.2223,-0.0092,0.02,0.4515,1.4814,0.0057,0.003,1.0763,0.8796,0.9195,0.4287,0.0286,0.0341,1.6517,1.8828,-0.0007,-0.0033,0.6734,0.604,0.7836,0.558,0.045,0.0384,2.2223,1.9507,-0.003,-0.007,0.6185,0.5303,0.7909,0.5211,0.0606,0.0416,2.7551,1.9914,-0.0048,-0.0103,0.5829,0.4741,0.8226,0.5007

==> plots/results/imp_criteria_over_layer.csv <==
idx,mag,grad,taylorFo,mag_norm,grad_norm,taylorFo_norm
0,0.015499442283025418,0.00018561512767956116,0.001446143295076177,0.6165871399435155,0.6388980266971582,1.0
1,0.017130240638544094,0.000274932978037164,0.001165180868646338,0.6814623319338157,0.9463352439956283,0.8057160535982438
2,0.01821933618293649,0.00019563750283668705,0.0010371300125205216,0.7247879106598043,0.673395622829305,0.7171696027992093
3,0.017276894865112014,0.0002337224157443008,0.0008687514102377117,0.687296419926722,0.8044861002477944,0.6007367410931082
4,0.01852925498694221,0.00025070881862082676,0.0004998377395972744,0.7371168671143137,0.8629542833865678,0.3456350012471931
5,0.017413597228241276,0.00023942391984807553,0.0005091823414697762,0.6927346103832717,0.8241110078005668,0.3520967411759528
6,0.01838456334180937,0.00027878419630697184,0.0004119746407323508,0.7313608530579958,0.9595913604755741,0.2848781598165551
7,0.017448509029410766,0.00020009429306235032,0.0003277816153634075,0.6941234453645759,0.6887361530768995,0.2266591536809921
8,0.018123914895742072,0.00025850861719150235,0.0003049906680089869,0.7209919328764378,0.8898016420999312,0.21089934105936659
9,0.01737824745646581,0.00020141585899777193,0.0003124383920128829,0.6913283523851653,0.6932850596172582,0.21604940055157182
10,0.018272866012951593,0.0002905238706701217,0.00037047373511483274,0.726917394043011,1.0,0.2561805157042322
11,0.017994253530067,0.000165831220007781,0.000240965950715392,0.7158338420778857,0.570800669925246,0.16662660715285402
12,0.018339477425347497,0.00025667350911052534,0.0002647882436193762,0.7295672790844727,0.8834850937325143,0.18309958945349758
13,0.01856462110256646,0.00015726480693648194,0.0002360349537502445,0.7385237752911032,0.5413145796720087,0.16321685033142663
14,0.018600201615226283,0.00027885374368602587,0.00034885262758286537,0.7399392124492952,0.9598307465848587,0.24122964077670409
15,0.01939899811939843,0.00013496625372338758,0.00025910369423485266,0.7717163333876264,0.46456166721197373,0.17916875534882878
16,0.018811009295052743,0.00025087027450516934,0.0004233354598365544,0.7483254048044019,0.8635100238975632,0.29273410268396316
17,0.020123553940411376,0.00011988303770305838,0.0001547426239308237,0.8005400673807564,0.4126443635303923,0.10700365894423518
18,0.019124782401312098,0.00020600765396239503,0.00018758716644753188,0.7608076902084083,0.7090902840004789,0.12971547638897746
19,0.021870506433599952,8.076643356732254e-05,9.535522551224604e-05,0.8700360157976877,0.2780027451136007,0.06593760510242044
20,0.02000322560511349,0.00019392101280796395,0.00022973697672292465,0.7957532561677658,0.6674873646721908,0.1588618344427777
21,0.025137472514339648,4.0097760181766086e-05,0.00013418150612772185,1.0,0.13801881438959449,0.0927857609855002
22,0.02073748039001182,0.0002092934953595381,0.0007577803847162412,0.8249628270376882,0.7204003405186025,0.5240008976263478
23,0.021041778588692963,3.0059393340138738e-05,0.0001625280064756828,0.8370681888041727,0.10346617395260434,0.11238720742893012

==> plots/results/loss_soft_classifier.csv <==
layer,loss
1,4.0
2,3.85
3,3.7
4,3.55
5,3.4
6,3.25
7,3.1
8,2.95
9,2.8
10,2.65
11,2.5
12,2.35
13,2.2
14,2.05
15,1.9
16,1.75
17,1.6
18,1.45
19,1.3
20,1.15
21,1.0
22,0.85
23,0.75
24,0.5


==> plots/results/soft_acc_over_epochs.csv <==
idx,epoch,Accsoftcls@1,Accsoftcls@5,losssoftcls,Accsoftpatch@1,Accsoftpatch@5,Acc@1,Acc@5,loss
0,0.0,61.71,90.69,1.462,73.62,95.88,77.47,96.7,1.051
1,1.0,76.0,95.85,0.898,79.69,96.99,82.03,97.79,0.752
2,2.0,80.62,97.19,0.745,81.61,97.54,83.78,98.05,0.692
3,3.0,82.72,97.67,0.622,83.11,97.71,84.58,98.34,0.66
4,4.0,82.93,97.69,0.659,83.47,97.89,84.92,98.21,0.657
5,5.0,85.16,98.0,0.566,84.56,97.8,86.23,98.42,0.625
6,6.0,85.32,98.14,0.561,85.13,98.02,86.31,98.57,0.59
7,7.0,85.11,98.27,0.597,85.28,98.16,86.45,98.65,0.577
8,8.0,85.42,98.26,0.611,85.27,97.99,86.3,98.57,0.585
9,9.0,85.76,98.14,0.695,85.33,97.99,86.43,98.67,0.589
10,10.0,85.73,97.96,0.667,85.18,97.94,86.44,98.36,0.59
11,11.0,85.6,98.03,0.706,85.48,97.83,86.78,98.3,0.609
12,12.0,86.17,98.16,0.671,85.57,98.03,86.92,98.51,0.569
13,13.0,86.37,97.98,0.7,85.95,97.93,86.48,98.4,0.576
14,14.0,85.61,98.02,0.746,85.39,97.92,86.64,98.36,0.595
15,15.0,85.96,97.99,0.648,86.09,97.8,86.59,98.29,0.568
16,16.0,85.41,97.9,0.668,85.15,97.75,86.07,98.35,0.606
17,17.0,85.19,97.86,0.678,84.63,97.61,85.57,98.39,0.592
18,18.0,84.61,97.82,0.679,84.57,97.57,85.49,98.19,0.6
19,19.0,84.02,97.5,0.735,83.94,97.44,85.09,97.99,0.683
20,20.0,85.69,97.82,0.73,85.29,97.66,86.27,98.15,0.607
21,21.0,84.65,97.75,0.736,84.39,97.54,85.3,98.18,0.626
22,22.0,84.71,97.88,0.697,84.75,97.57,85.62,98.2,0.61
23,23.0,85.02,97.79,0.723,84.74,97.68,85.82,98.18,0.628
24,24.0,85.44,97.81,0.708,84.89,97.51,86.29,98.25,0.599
25,25.0,85.88,97.84,0.719,85.67,97.72,86.59,98.32,0.589
26,26.0,85.61,97.8,0.729,85.35,97.5,86.3,98.23,0.6
27,27.0,85.8,98.2,0.715,85.68,97.94,86.41,98.49,0.587
28,28.0,86.36,98.1,0.704,85.93,97.9,86.94,98.36,0.58
29,29.0,85.89,97.98,0.709,85.51,97.83,86.38,98.25,0.599
30,30.0,86.31,97.78,0.79,86.0,97.85,86.87,98.29,0.596
31,31.0,86.62,98.07,0.715,86.23,97.74,86.97,98.28,0.588
32,32.0,86.91,98.14,0.733,86.47,97.81,87.68,98.44,0.547
33,33.0,86.9,98.16,0.704,86.72,97.88,87.27,98.39,0.58
34,34.0,86.55,97.99,0.741,86.07,97.79,86.71,98.31,0.581
35,35.0,86.48,97.87,0.739,85.94,97.84,86.62,98.28,0.589
36,36.0,86.99,97.86,0.749,86.5,97.67,87.29,98.35,0.578
37,37.0,86.97,98.02,0.771,86.56,97.98,87.42,98.29,0.579
38,38.0,86.79,98.13,0.689,86.79,97.89,87.47,98.38,0.57
39,39.0,87.43,98.13,0.689,86.81,97.82,87.9,98.41,0.556
40,40.0,87.39,98.12,0.662,86.9,97.8,87.41,98.4,0.552
41,41.0,87.19,98.05,0.711,86.95,97.85,87.54,98.28,0.559
42,42.0,87.35,97.99,0.714,87.13,97.91,87.64,98.37,0.559
43,43.0,87.39,98.02,0.724,87.23,97.97,87.77,98.45,0.55
44,44.0,87.35,98.23,0.658,87.28,98.1,87.58,98.5,0.549
45,45.0,87.67,98.33,0.638,87.55,98.13,87.87,98.56,0.551
46,46.0,87.82,98.06,0.678,87.42,98.08,88.2,98.46,0.548
47,47.0,87.58,98.07,0.69,87.15,97.85,87.85,98.34,0.55
48,48.0,88.08,98.25,0.604,87.86,98.11,88.35,98.54,0.523
49,49.0,87.25,98.0,0.757,87.26,97.81,87.73,98.18,0.661
50,50.0,88.14,98.1,0.627,87.71,97.99,88.17,98.38,0.534
51,51.0,88.26,98.18,0.679,88.04,98.08,88.48,98.49,0.546
52,52.0,88.38,98.15,0.609,88.31,98.14,88.79,98.59,0.518
53,53.0,88.15,98.26,0.641,88.14,98.12,88.34,98.6,0.541
54,54.0,87.87,98.22,0.705,87.94,98.0,88.48,98.51,0.542
55,55.0,88.26,98.09,0.684,87.67,97.93,88.29,98.42,0.542
56,56.0,88.3,98.14,0.659,88.32,98.0,88.68,98.44,0.528
57,57.0,88.52,98.29,0.625,88.19,98.05,88.62,98.56,0.517
58,58.0,88.46,98.12,0.656,88.47,98.05,88.92,98.5,0.52
59,59.0,88.5,98.11,0.639,88.38,98.08,88.86,98.43,0.521
60,60.0,88.37,98.14,0.638,88.51,98.14,88.63,98.43,0.534
61,61.0,88.64,98.27,0.638,88.51,98.2,88.93,98.59,0.519
62,62.0,88.67,98.08,0.674,88.55,97.97,88.69,98.36,0.527
63,63.0,88.68,98.08,0.625,88.22,98.14,88.83,98.48,0.521
64,64.0,88.77,98.02,0.665,88.47,97.94,88.71,98.53,0.527
65,65.0,88.94,98.2,0.633,88.57,98.12,89.08,98.56,0.523
66,66.0,88.61,98.11,0.663,88.22,97.99,88.64,98.45,0.546
67,67.0,88.9,98.11,0.651,88.61,98.05,89.11,98.53,0.503
68,68.0,88.94,98.21,0.639,88.71,98.11,89.15,98.41,0.526
69,69.0,88.87,97.97,0.663,88.66,97.92,89.03,98.39,0.533
70,70.0,88.88,98.07,0.607,88.62,98.06,88.88,98.49,0.527
71,71.0,88.89,98.21,0.61,88.92,98.11,89.13,98.44,0.51
72,72.0,89.17,98.18,0.6,89.06,98.25,89.32,98.54,0.508
73,73.0,89.06,98.11,0.665,89.11,97.99,89.27,98.44,0.523
74,74.0,89.33,98.15,0.645,89.12,98.0,89.31,98.52,0.504
75,75.0,89.1,98.13,0.65,88.94,97.96,89.1,98.58,0.513
76,76.0,89.39,98.2,0.648,89.23,98.05,89.31,98.6,0.505
77,77.0,88.96,98.14,0.639,88.75,98.07,88.92,98.56,0.516
78,78.0,89.4,98.14,0.583,89.32,98.07,89.36,98.51,0.506
79,79.0,89.2,98.13,0.595,89.08,98.02,89.14,98.61,0.506
80,80.0,89.31,98.14,0.611,89.02,98.04,89.28,98.55,0.509
81,81.0,89.07,98.04,0.648,89.06,97.97,89.17,98.47,0.515
82,82.0,89.08,98.17,0.621,89.01,97.9,89.18,98.45,0.511
83,83.0,89.15,98.14,0.62,89.03,98.09,89.22,98.53,0.524
84,84.0,89.05,98.1,0.635,89.08,98.09,89.31,98.54,0.509
85,85.0,89.28,98.18,0.642,89.08,97.93,89.35,98.47,0.515
86,86.0,89.34,98.12,0.602,89.28,98.07,89.44,98.52,0.505
87,87.0,89.2,98.11,0.606,89.16,98.1,89.21,98.5,0.514
88,88.0,89.17,98.09,0.633,89.24,97.98,89.34,98.61,0.503
89,89.0,89.26,98.09,0.623,89.14,97.99,89.34,98.55,0.518
90,90.0,89.42,97.93,0.64,89.33,97.98,89.54,98.44,0.516
91,91.0,89.59,98.03,0.592,89.41,97.91,89.71,98.46,0.501
92,92.0,89.64,98.15,0.612,89.28,97.84,89.78,98.57,0.504
93,93.0,89.4,98.01,0.648,89.37,97.97,89.48,98.5,0.506
94,94.0,89.33,98.07,0.604,89.24,98.04,89.53,98.6,0.503
95,95.0,89.46,97.98,0.625,89.18,97.87,89.43,98.4,0.509
96,96.0,89.28,98.07,0.622,89.13,98.03,89.47,98.49,0.508
97,97.0,89.64,98.18,0.622,89.48,97.91,89.73,98.5,0.496
98,98.0,89.47,98.02,0.627,89.43,97.95,89.65,98.45,0.501
99,99.0,89.42,98.03,0.576,89.34,98.0,89.58,98.46,0.497

==> plots/results/trainable_vs_frozen_blockImp_clsToken_ATTN.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.1047,0.0800,0.0955,0.0762,0.0857,0.0813,0.0840,0.0865,0.0603,0.0459,0.0527,0.0464,0.0981,0.0703,0.0928,0.0711
2,0.0985,0.0938,0.0648,0.0763,0.0105,0.0308,0.0162,0.0148,0.0312,0.0290,0.0125,0.0189,0.0669,0.0911,0.0549,0.0617
3,0.0836,0.1229,0.0283,0.0772,0.0192,0.0528,0.0121,0.0329,0.0286,0.0788,0.0117,0.0345,0.0622,0.1132,0.0264,0.0472
4,0.1242,0.1316,0.0302,0.0474,0.0199,0.1026,0.0121,0.0809,0.0570,0.0901,0.0101,0.0798,0.0733,0.0911,0.0167,0.0470
5,0.1072,0.3100,0.0126,0.3200,0.0520,0.1344,0.0052,0.1112,0.0445,0.1266,0.0098,0.1202,0.0748,0.2339,0.0094,0.2240
6,0.0531,0.0998,0.0057,0.0979,0.0179,0.0756,0.0042,0.0620,0.0121,0.0504,0.0018,0.0325,0.0217,0.0651,0.0055,0.0616
7,0.1341,0.3360,0.0110,0.3238,0.0478,0.2171,0.0096,0.1818,0.0587,0.2518,0.0030,0.2071,0.0915,0.3476,0.0118,0.3121
8,0.1225,0.2672,0.0151,0.2360,0.0270,0.1805,0.0044,0.1670,0.0371,0.2035,0.0059,0.1778,0.0566,0.4193,0.0091,0.3598
9,0.1316,0.3830,0.0114,0.3946,0.0128,0.2180,0.0040,0.2037,0.0090,0.2402,0.0024,0.2125,0.0229,0.3420,0.0054,0.3064
10,0.1208,0.3813,0.0156,0.3569,0.0200,0.2295,-0.0002,0.1934,0.0411,0.1965,0.0056,0.1678,0.0662,0.4110,0.0097,0.3778
11,0.1018,0.2645,0.0173,0.2302,0.0132,0.1359,0.0057,0.1170,0.0333,0.1349,0.0050,0.1138,0.0436,0.2560,0.0159,0.2416
12,0.0403,0.1902,0.0127,0.1611,0.0230,0.0740,0.0066,0.0418,0.0068,0.0766,0.0133,0.0429,0.0156,0.1785,0.0090,0.1348


==> plots/results/trainable_vs_frozen_blockImp_clsToken_MLP.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.0008,0.0120,0.0006,0.0051,-0.0015,0.0068,-0.0013,0.0050,0.0017,0.0074,0.0013,0.0045,0.0025,0.0090,0.0006,0.0047
2,-0.0045,-0.0049,-0.0030,-0.0025,-0.0020,-0.0002,-0.0007,0.0018,-0.0008,-0.0009,-0.0006,0.0008,-0.0029,-0.0032,-0.0015,-0.0023
3,-0.0036,-0.0128,-0.0003,-0.0094,-0.0010,-0.0036,0.0009,-0.0008,-0.0003,-0.0058,0.0006,-0.0024,0.0007,-0.0106,0.0004,-0.0063
4,-0.0022,-0.0150,0.0002,-0.0129,-0.0021,-0.0073,0.0001,-0.0054,-0.0014,-0.0070,0.0004,-0.0049,-0.0003,-0.0119,0.0005,-0.0064
5,-0.0106,-0.0322,0.0015,-0.0337,-0.0059,-0.0107,-0.0001,-0.0094,-0.0051,-0.0115,0.0011,-0.0052,-0.0061,-0.0217,-0.0006,-0.0172
6,-0.0096,-0.0266,0.0012,-0.0227,-0.0052,-0.0034,-0.0001,-0.0023,-0.0031,-0.0087,0.0013,-0.0019,-0.0033,-0.0226,-0.0001,-0.0155
7,-0.0113,-0.0233,0.0010,-0.0235,-0.0051,-0.0059,-0.0002,-0.0056,-0.0035,-0.0098,0.0009,-0.0045,-0.0057,-0.0180,0.0007,-0.0131
8,-0.0100,-0.0173,-0.0008,-0.0199,-0.0029,-0.0037,0.0002,-0.0050,-0.0045,-0.0057,0.0009,-0.0029,-0.0050,-0.0141,0.0008,-0.0066
9,-0.0025,-0.0071,-0.0008,-0.0066,-0.0012,-0.0020,-0.0011,-0.0009,-0.0007,0.0027,0.0003,0.0002,-0.0031,-0.0049,0.0003,-0.0034
10,-0.0023,-0.0001,0.0010,0.0015,-0.0009,0.0008,-0.0002,0.0015,-0.0010,0.0093,0.0003,0.0051,0.0008,0.0011,0.0001,-0.0006
11,-0.0005,0.0033,-0.0003,0.0101,-0.0013,0.0037,-0.0011,0.0085,-0.0011,0.0149,-0.0003,0.0179,-0.0033,0.0129,-0.0004,0.0163
12,0.0041,0.0271,0.0005,0.0225,0.0000,0.0097,0.0004,0.0112,-0.0005,0.0210,0.0001,0.0194,-0.0014,0.0344,-0.0022,0.0287


==> plots/results/trainable_vs_frozen_blockImp_patches_ATTN.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.0875,0.0491,0.0733,0.0437,0.0473,0.0231,0.0451,0.0197,0.0395,0.0196,0.0390,0.0156,0.0643,0.0444,0.0606,0.0371
2,0.0533,0.0472,0.0296,0.0416,0.0385,0.0323,0.0243,0.0216,0.0255,0.0243,0.0188,0.0166,0.0533,0.0489,0.0314,0.0425
3,0.0262,0.0322,0.0095,0.0290,0.0294,0.0297,0.0077,0.0232,0.0110,0.0185,0.0067,0.0169,0.0261,0.0334,0.0095,0.0313
4,0.0146,0.0423,-0.0021,0.0412,0.0048,0.0435,-0.0014,0.0333,0.0123,0.0233,-0.0026,0.0229,0.0148,0.0399,-0.0027,0.0366
5,0.0132,0.0501,-0.0071,0.0509,0.0106,0.0410,-0.0059,0.0403,0.0130,0.0317,-0.0049,0.0294,0.0138,0.0550,-0.0065,0.0566
6,-0.0032,0.0348,-0.0030,0.0292,-0.0105,0.0331,-0.0035,0.0258,-0.0108,0.0201,-0.0064,0.0153,-0.0078,0.0307,-0.0033,0.0256
7,0.0041,0.0578,-0.0061,0.0532,-0.0042,0.0519,-0.0069,0.0469,0.0016,0.0416,-0.0080,0.0380,-0.0064,0.0600,-0.0072,0.0595
8,0.0006,0.0373,-0.0058,0.0363,-0.0043,0.0352,-0.0093,0.0309,-0.0042,0.0317,-0.0055,0.0306,-0.0054,0.0362,-0.0051,0.0337
9,0.0011,0.0411,-0.0003,0.0362,-0.0037,0.0381,-0.0013,0.0274,-0.0032,0.0267,-0.0036,0.0238,-0.0039,0.0444,-0.0017,0.0376
10,-0.0049,0.0182,0.0012,0.0126,-0.0012,0.0093,-0.0021,0.0074,-0.0078,0.0068,-0.0003,0.0045,-0.0049,0.0249,-0.0006,0.0180
11,-0.0091,-0.0112,-0.0029,-0.0094,-0.0040,0.0027,0.0004,-0.0014,-0.0166,-0.0047,-0.0013,-0.0034,-0.0136,-0.0050,0.0010,-0.0017
12,-0.0118,-0.0383,0.0013,-0.0261,-0.0069,-0.0014,0.0019,-0.0014,-0.0097,-0.0162,0.0012,-0.0055,-0.0131,-0.0148,0.0011,-0.0082


==> plots/results/trainable_vs_frozen_blockImp_patches_MLP.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.2798,0.2534,0.1539,0.2391,0.0527,0.0575,0.0214,0.0543,0.1610,0.1373,0.0834,0.1030,0.2332,0.2355,0.1323,0.1942
2,0.0253,0.0964,-0.0064,0.0710,0.0374,0.0646,-0.0118,0.0499,0.0178,0.0740,-0.0021,0.0637,0.0191,0.0849,-0.0008,0.0419
3,0.0527,0.1161,-0.0033,0.1066,-0.0060,0.0675,0.0325,0.0612,0.0506,0.0912,0.0034,0.0939,0.0752,0.1230,0.0025,0.1310
4,0.0289,0.0824,-0.0015,0.0690,0.0175,0.0531,0.0007,0.0424,0.0212,0.0607,0.0004,0.0587,0.0213,0.0829,-0.0003,0.0727
5,0.0187,0.0650,0.0013,0.0545,0.0062,0.0406,-0.0012,0.0260,0.0072,0.0445,0.0013,0.0369,0.0116,0.0642,0.0002,0.0559
6,0.0193,0.0781,0.0015,0.0662,0.0102,0.0548,0.0024,0.0464,0.0104,0.0636,0.0019,0.0570,0.0106,0.0944,0.0009,0.0874
7,0.0103,0.0614,0.0036,0.0500,0.0032,0.0346,0.0033,0.0293,0.0018,0.0442,0.0025,0.0371,0.0030,0.0678,0.0005,0.0536
8,0.0032,0.0496,0.0017,0.0394,0.0016,0.0275,0.0002,0.0175,0.0013,0.0279,0.0014,0.0192,-0.0006,0.0459,0.0005,0.0350
9,-0.0055,0.0526,-0.0026,0.0360,-0.0067,0.0276,-0.0030,0.0193,-0.0051,0.0243,-0.0017,0.0123,-0.0066,0.0422,-0.0027,0.0323
10,-0.0074,0.0244,-0.0063,0.0142,-0.0104,0.0037,-0.0037,0.0010,-0.0076,0.0060,-0.0032,0.0021,-0.0083,0.0140,-0.0045,0.0075
11,-0.0022,-0.0012,-0.0023,0.0006,-0.0040,-0.0017,-0.0018,-0.0008,-0.0039,-0.0027,-0.0019,-0.0022,-0.0055,-0.0005,-0.0020,-0.0005
12,0.0034,0.0025,0.0019,-0.0087,-0.0039,0.0016,0.0027,0.0015,-0.0032,-0.0001,0.0022,0.0003,-0.0014,0.0013,0.0019,-0.0003


==> plots/results/trainable_vs_frozen_kr_ATTN.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.9930,0.5620,0.6050,0.2440,1.0000,0.6670,0.7750,0.3310,1.0000,0.5210,0.6800,0.2450,1.0000,0.5400,0.6120,0.2370
2,0.8650,0.5790,0.4830,0.2440,1.0000,0.5830,0.5510,0.2380,0.8470,0.5000,0.4380,0.2100,0.9410,0.5830,0.4980,0.2410
3,0.7410,0.5830,0.3220,0.2250,1.0000,0.6250,0.3750,0.2660,0.7300,0.5940,0.3500,0.2290,0.8120,0.5680,0.3390,0.2090
4,0.7480,0.6130,0.2980,0.2200,0.6610,0.8000,0.2750,0.3560,0.8570,0.6380,0.2820,0.3090,0.7970,0.5590,0.2520,0.2170
5,0.7300,0.8030,0.2130,0.3630,1.0000,0.8570,0.1960,0.3980,0.8370,0.7500,0.2690,0.3670,0.7870,0.7770,0.2040,0.3490
6,0.5570,0.5580,0.1910,0.2410,0.5120,0.6970,0.2000,0.3160,0.4500,0.5320,0.1820,0.2270,0.4630,0.4880,0.1920,0.2130
7,0.7130,0.8230,0.2040,0.3680,0.8280,0.9340,0.2310,0.4460,0.7980,0.8870,0.1870,0.4160,0.7350,0.8560,0.2160,0.3770
8,0.7030,0.7540,0.2280,0.3250,0.6400,0.8820,0.1820,0.4180,0.7250,0.8410,0.2280,0.4000,0.6770,0.8050,0.2100,0.3540
9,0.7040,0.7870,0.2270,0.3530,0.4720,0.9010,0.2170,0.4150,0.4530,0.8310,0.1990,0.3890,0.4960,0.8160,0.2000,0.3560
10,0.6900,0.7480,0.2470,0.3330,0.5690,0.7890,0.1830,0.3720,0.7270,0.7550,0.2460,0.3500,0.7070,0.7780,0.2270,0.3390
11,0.6750,0.6720,0.2450,0.2870,0.4850,0.6860,0.2440,0.3140,0.6540,0.6510,0.2430,0.2990,0.5930,0.6770,0.2610,0.3010
12,0.4790,0.5730,0.2380,0.2370,0.5860,0.5150,0.2620,0.1990,0.3810,0.4860,0.3320,0.1920,0.4010,0.5690,0.2280,0.2290


==> plots/results/trainable_vs_frozen_kr_MLP.csv <==
idx,frozenIMNET0.5,trainableIMNET0.5,frozenIMNET0.75,trainableIMNET0.75,frozenCIFAR0.5,trainableCIFAR0.5,frozenCIFAR0.75,trainableCIFAR0.75,frozenIFOOD0.5,trainableIFOOD0.5,frozenIFOOD0.75,trainableIFOOD0.75,frozenINAT0.5,trainableINAT0.5,frozenINAT0.75,trainableINAT0.75
1,0.8390,0.5910,0.4060,0.2610,0.7530,0.4410,0.3390,0.2120,0.8900,0.5720,0.4460,0.2480,0.8580,0.5730,0.4010,0.2400
2,0.3380,0.4340,0.1050,0.1730,0.7280,0.4350,0.0970,0.2090,0.3900,0.4930,0.1310,0.2270,0.3380,0.4160,0.1240,0.1410
3,0.4450,0.4700,0.1190,0.2060,0.1950,0.4320,0.3980,0.2100,0.6020,0.5340,0.1680,0.2440,0.5890,0.4880,0.1390,0.2270
4,0.3560,0.4000,0.1250,0.1680,0.5190,0.4230,0.1500,0.2000,0.4100,0.4490,0.1490,0.2190,0.3560,0.4060,0.1300,0.1760
5,0.3050,0.3530,0.1350,0.1480,0.3290,0.3890,0.1350,0.1640,0.2990,0.3840,0.1580,0.1770,0.2950,0.3580,0.1290,0.1540
6,0.3080,0.3870,0.1360,0.1640,0.4040,0.4270,0.1660,0.2050,0.3270,0.4570,0.1610,0.2180,0.2970,0.4270,0.1330,0.1900
7,0.2710,0.3470,0.1410,0.1440,0.2980,0.3700,0.1740,0.1710,0.2650,0.3840,0.1620,0.1790,0.2550,0.3680,0.1340,0.1530
8,0.2440,0.3200,0.1320,0.1320,0.2660,0.3370,0.1460,0.1400,0.2560,0.3210,0.1570,0.1380,0.2400,0.3120,0.1330,0.1300
9,0.2240,0.3320,0.1200,0.1310,0.1840,0.3390,0.1170,0.1460,0.2320,0.3120,0.1360,0.1200,0.2210,0.3090,0.1220,0.1270
10,0.2180,0.2610,0.1150,0.1050,0.1740,0.2010,0.1180,0.0900,0.2170,0.2390,0.1300,0.0990,0.2280,0.2340,0.1160,0.0930
11,0.2390,0.1980,0.1210,0.0940,0.2080,0.1760,0.1250,0.0930,0.2370,0.2210,0.1330,0.1070,0.2240,0.2110,0.1230,0.0930
12,0.2700,0.2360,0.1350,0.0930,0.2160,0.2100,0.1690,0.1030,0.2450,0.2420,0.1570,0.1130,0.2460,0.2420,0.1310,0.1020

